Multi-Strided Access Patterns to Boost Hardware Prefetching

Important memory-bound kernels, such as linear algebra, convolutions, and stencils, rely on SIMD instructions as well as optimizations targeting improved vectorized data traversal and data re-use to attain satisfactory performance. On on temporary CPU architectures, the hardware prefetcher is of key importance for efficient utilization of the memory hierarchy. In this paper, we demonstrate that transforming a memory access pattern consisting of a single stride to one that concurrently accesses multiple strides, can boost the utilization of the hardware prefetcher, and in turn improves the performance of memory-bound kernels significantly. Using a set of micro-benchmarks, we establish that accessing memory in a multi-strided manner enables more cache lines to be concurrently brought into the cache, resulting in improved cache hit ratios and higher effective memory bandwidth without the introduction of costly software prefetch instructions. Subsequently, we show that multi-strided variants of a collection of six memory-bound dense compute kernels outperform state-of-the-art counterparts on three different micro-architectures. More specifically, for kernels among which Matrix Vector Multiplication, Convolution Stencil and kernels from PolyBench, we achieve significant speedups of up to 12.55x over Polly, 2.99x over MKL, 1.98x over OpenBLAS, 1.08x over Halide and 1.87x over OpenCV. The code transformation to take advantage of multi-strided memory access is a natural extension of the loop unroll and loop interchange techniques, allowing this method to be incorporated into compiler pipelines in the future.

==> data/analysis/initmultireg_505290271_hwpf.csv <==
n_strides,throughput
1,14.210576999999999
2,14.471489000000002
4,14.582794
8,14.603848999999999
16,14.328702
32,12.936556


==> data/analysis/initmultireg_505290271_nohwpf.csv <==
n_strides,throughput
1,8.960658
2,8.188009
4,8.357362
8,8.193961999999999
16,7.729744999999999
32,7.545577000000001


==> data/analysis/initmultireg_536870912_hwpf.csv <==
n_strides,throughput
1,14.226967000000002
2,12.585542
4,10.78402
8,8.328884
16,5.807294000000001
32,3.698691


==> data/analysis/initmultiregnt2_505290271_hwpf.csv <==
n_strides,throughput
1,36.792372
2,30.017796
4,22.914529
8,15.908073000000002
16,1.7407
32,1.7404369999999998


==> data/analysis/initmultiregnt2_505290271_nohwpf.csv <==
n_strides,throughput
1,36.795465
2,30.013201000000002
4,22.915478
8,15.908221
16,1.740695
32,1.7404369999999998


==> data/analysis/initmultiregnt_505290271_hwpf.csv <==
n_strides,throughput
1,36.796975
2,35.717391
4,36.332688
8,36.193457
16,34.674357
32,1.740435


==> data/analysis/initmultiregnt_505290271_nohwpf.csv <==
n_strides,throughput
1,36.791365
2,35.716713
4,36.319438
8,36.204803999999996
16,34.68311
32,1.7404400000000002


==> data/analysis/initmultiregnt_536870912_hwpf.csv <==
n_strides,throughput
1,36.795008
2,29.758361999999998
4,21.507943
8,13.973417999999999
16,9.0122
32,1.737999


==> data/analysis/initmultiregu_505290275_hwpf.csv <==
n_strides,throughput
1,12.767982
2,14.220153
4,14.402926
8,14.197447
16,14.344152
32,12.906469


==> data/analysis/initmultiregu_505290275_nohwpf.csv <==
n_strides,throughput
1,8.811924000000001
2,8.087908
4,7.843539
8,7.6488380000000005
16,7.392834
32,6.972956


==> data/analysis/initmultiregu_536870916_hwpf.csv <==
n_strides,throughput
1,12.768106
2,12.711778
4,10.411727
8,6.626950999999999
16,5.28784
32,3.360786


==> data/analysis/readmultireg_505290271_L1-dcache-load-misses_hwpf.csv <==
n_strides,L1-dcache-load-misses
1,378977142.0
2,378976188.0
4,378986140.0
8,378990122.0
16,378976927.0
32,379007338.0


==> data/analysis/readmultireg_505290271_L1-dcache-load-misses_nohwpf.csv <==
n_strides,L1-dcache-load-misses
1,378976920.0
2,378977537.0
4,378977933.0
8,378977829.0
16,378978326.0
32,378979949.0


==> data/analysis/readmultireg_505290271_L1-dcache-loads_hwpf.csv <==
n_strides,L1-dcache-loads
1,757979806.0
2,757979801.0
4,757979798.0
8,757979806.0
16,757979802.0
32,757979797.0


==> data/analysis/readmultireg_505290271_L1-dcache-loads_nohwpf.csv <==
n_strides,L1-dcache-loads
1,757979801.0
2,757979578.0
4,757979576.0
8,757979574.0
16,757979577.0
32,757979576.0


==> data/analysis/readmultireg_505290271_LLC-load-misses_hwpf.csv <==
n_strides,LLC-load-misses
1,131302221.0
2,82338412.0
4,68342131.0
8,43484873.0
16,22342259.0
32,17920764.0


==> data/analysis/readmultireg_505290271_LLC-load-misses_nohwpf.csv <==
n_strides,LLC-load-misses
1,385261128.0
2,384132541.0
4,383940866.0
8,383874523.0
16,387499793.0
32,383880343.0


==> data/analysis/readmultireg_505290271_LLC-loads_hwpf.csv <==
n_strides,LLC-loads
1,331266327.0
2,266053535.0
4,258158018.0
8,215412997.0
16,217517795.0
32,166576153.0


==> data/analysis/readmultireg_505290271_LLC-loads_nohwpf.csv <==
n_strides,LLC-loads
1,385681738.0
2,384532645.0
4,384420701.0
8,384228483.0
16,387872547.0
32,384330617.0


==> data/analysis/readmultireg_505290271_LLC-store-misses_hwpf.csv <==
n_strides,LLC-store-misses
1,99.0
2,105.0
4,102.0
8,111.0
16,85.0
32,106.0


==> data/analysis/readmultireg_505290271_LLC-store-misses_nohwpf.csv <==
n_strides,LLC-store-misses
1,182.0
2,174.0
4,166.0
8,204.0
16,186.0
32,158.0


==> data/analysis/readmultireg_505290271_LLC-stores_hwpf.csv <==
n_strides,LLC-stores
1,364.0
2,371.0
4,351.0
8,376.0
16,348.0
32,372.0


==> data/analysis/readmultireg_505290271_LLC-stores_nohwpf.csv <==
n_strides,LLC-stores
1,706.0
2,734.0
4,699.0
8,688.0
16,715.0
32,721.0


==> data/analysis/readmultireg_505290271_cycle_activity.stalls_l1d_miss_hwpf.csv <==
n_strides,cycle_activity.stalls_l1d_miss
1,3396409839.0
2,2991496048.0
4,2583146531.0
8,2540180043.0
16,2453872334.0
32,2963988751.0


==> data/analysis/readmultireg_505290271_cycle_activity.stalls_l1d_miss_nohwpf.csv <==
n_strides,cycle_activity.stalls_l1d_miss
1,6330232280.0
2,7165970736.0
4,7211508480.0
8,7424637842.0
16,7914797846.0
32,8303644823.0


==> data/analysis/readmultireg_505290271_cycle_activity.stalls_l2_miss_hwpf.csv <==
n_strides,cycle_activity.stalls_l2_miss
1,3386197328.0
2,2975618475.0
4,2571018733.0
8,2504999773.0
16,2411614730.0
32,2754408888.0


==> data/analysis/readmultireg_505290271_cycle_activity.stalls_l2_miss_nohwpf.csv <==
n_strides,cycle_activity.stalls_l2_miss
1,6330075679.0
2,7180001398.0
4,7211335974.0
8,7437561974.0
16,7896965746.0
32,8316393679.0


==> data/analysis/readmultireg_505290271_cycle_activity.stalls_l3_miss_hwpf.csv <==
n_strides,cycle_activity.stalls_l3_miss
1,2326294390.0
2,2131475220.0
4,2015612664.0
8,2052342399.0
16,1694788087.0
32,2009817949.0


==> data/analysis/readmultireg_505290271_cycle_activity.stalls_l3_miss_nohwpf.csv <==
n_strides,cycle_activity.stalls_l3_miss
1,6316057673.0
2,7179430455.0
4,7211300965.0
8,7423803448.0
16,7914082333.0
32,8316570677.0


==> data/analysis/readmultireg_505290271_cycle_activity.stalls_mem_any_hwpf.csv <==
n_strides,cycle_activity.stalls_mem_any
1,3395578788.0
2,2991480015.0
4,2585213435.0
8,2544536537.0
16,2456684652.0
32,2967505240.0


==> data/analysis/readmultireg_505290271_cycle_activity.stalls_mem_any_nohwpf.csv <==
n_strides,cycle_activity.stalls_mem_any
1,6314596475.0
2,7179250902.0
4,7210227404.0
8,7423137012.0
16,7912650235.0
32,8301611050.0


==> data/analysis/readmultireg_505290271_cycle_activity.stalls_total_hwpf.csv <==
n_strides,cycle_activity.stalls_total
1,3397241151.0
2,2992946842.0
4,2587332858.0
8,2547531758.0
16,2459323467.0
32,2969434200.0


==> data/analysis/readmultireg_505290271_cycle_activity.stalls_total_nohwpf.csv <==
n_strides,cycle_activity.stalls_total
1,6331252938.0
2,7181106652.0
4,7212584383.0
8,7438690977.0
16,7915919770.0
32,8304569145.0


==> data/analysis/readmultireg_505290271_hitratio_hwpf.csv <==
n_strides,L1-dcache-loads,L1-dcache-load-misses,L1-dcache-hits,L1-dcache-hitratio,L2-loads,L2-load-misses,L2-hits,L2-hitratio,LLC-loads,LLC-load-misses,LLC-hits,LLC-hitratio
1,757979806,378977142,379002834,0.5,378976960,331272023,47704937,0.13,331266327,131302221,199958542,0.6
2,757979801,378976188,378999634,0.5,378980158,277041028,101939130,0.27,266053535,82338412,189409387,0.68
4,757979798,378986140,378990414,0.5,378989378,260738095,118251283,0.31,258158018,68342131,189981788,0.73
8,757979806,378990122,378986866,0.5,378992924,214452663,164540261,0.43,215412997,43484873,173237571,0.81
16,757979802,378976927,379002668,0.5,378977122,216759254,162217868,0.43,217517795,22342259,194004042,0.9
32,757979797,379007338,378972807,0.5,379006982,166573336,212433646,0.56,166576153,17920764,148643710,0.89


==> data/analysis/readmultireg_505290271_hitratio_nohwpf.csv <==
n_strides,L1-dcache-loads,L1-dcache-load-misses,L1-dcache-hits,L1-dcache-hitratio,L2-loads,L2-load-misses,L2-hits,L2-hitratio,LLC-loads,LLC-load-misses,LLC-hits,LLC-hitratio
1,757979801,378976920,379002809,0.5,378976977,385682486,-6705509,0,385681738,385261128,357198,0
2,757979578,378977537,379002065,0.5,378977505,384733461,-5755956,0,384532645,384132541,414932,0
4,757979576,378977933,379001772,0.5,378977792,384537432,-5559640,0,384420701,383940866,467500,0
8,757979574,378977829,379001303,0.5,378978261,384478661,-5500400,0,384228483,383874523,357898,0
16,757979577,378978326,379000801,0.5,378978763,387928433,-8949670,0,387872547,387499793,322670,0
32,757979576,378979949,378999735,0.5,378979831,384336247,-5356416,0,384330617,383880343,454288,0


==> data/analysis/readmultireg_505290271_hwpf.csv <==
n_strides,throughput
1,18.956128
2,21.215993
4,24.111710000000002
8,24.450364999999998
16,25.195057000000002
32,21.407427


==> data/analysis/readmultireg_505290271_nohwpf.csv <==
n_strides,throughput
1,10.692763000000001
2,9.511978
4,9.474953
8,9.18652
16,8.658525
32,8.277688000000001


==> data/analysis/readmultireg_536870912_hwpf.csv <==
n_strides,throughput
1,18.991332
2,17.134437
4,14.103517000000002
8,10.344353
16,6.772425
32,5.235775


==> data/analysis/readmultiregnt_505290271_hwpf.csv <==
n_strides,throughput
1,18.927384
2,21.212072
4,24.135762
8,24.475958
16,25.19472
32,21.404311


==> data/analysis/readmultiregnt_505290271_nohwpf.csv <==
n_strides,throughput
1,10.675874
2,9.50378
4,9.453369
8,9.160207000000002
16,8.676097
32,8.27944


==> data/analysis/readmultiregnt_536870912_hwpf.csv <==
n_strides,throughput
1,18.965201999999998
2,17.151055
4,14.120953
8,10.337114
16,6.7898179999999995
32,5.258604


==> data/analysis/readmultiregu_505290275_hwpf.csv <==
n_strides,throughput
1,18.582221
2,21.013563
4,23.951071
8,24.277117
16,24.427647
32,21.332486


==> data/analysis/readmultiregu_505290275_nohwpf.csv <==
n_strides,throughput
1,10.423911
2,9.401287
4,9.342768
8,8.825955
16,7.877381
32,8.089976


==> data/analysis/readmultiregu_536870916_hwpf.csv <==
n_strides,throughput
1,18.576967
2,16.943782000000002
4,13.875332
8,10.112972000000001
16,6.516687
32,5.312998


==> data/analysis/writebacklasa_505290271_hwpf.csv <==
n_strides,throughput
1,18.859287
2,19.854892
4,19.508128
8,18.910024
16,16.900672
32,8.925578999999999


==> data/analysis/writebacklasa_505290271_nohwpf.csv <==
n_strides,throughput
1,9.017562
2,8.785581
4,8.728833999999999
8,8.629064999999999
16,8.181938
32,7.683864


==> data/analysis/writebacklasnt_505290271_hwpf.csv <==
n_strides,throughput
1,24.97271
2,27.536004
4,27.696771999999996
8,27.227915999999997
16,26.429969
32,5.616268


==> data/analysis/writebacklasnt_505290271_nohwpf.csv <==
n_strides,throughput
1,13.8091
2,13.614578
4,13.491742000000002
8,13.09411
16,12.330975
32,4.929066000000001


==> data/analysis/writebacklntsa_505290271_hwpf.csv <==
n_strides,throughput
1,18.847485
2,19.865809
4,19.513507999999998
8,18.909568
16,16.903328
32,10.585287


==> data/analysis/writebacklntsa_505290271_nohwpf.csv <==
n_strides,throughput
1,9.032803
2,8.785409
4,8.743101
8,8.641135
16,8.169942
32,7.677445


==> data/analysis/writebacklntsnt_505290271_hwpf.csv <==
n_strides,throughput
1,24.680770000000003
2,27.430590000000002
4,27.683940999999997
8,27.199077000000003
16,26.456566
32,5.621484


==> data/analysis/writebacklntsnt_505290271_nohwpf.csv <==
n_strides,throughput
1,13.810387
2,13.601660999999998
4,13.478613000000001
8,13.076926
16,12.335322999999999
32,4.92588


==> data/practice/bicg.csv <==
,duration_time:u,group,n_rows,n_strides,N,page_size,event,trueN,throughput
0,3546525493,bicg,40,1,1073872896,4096,duration_time,1065500160,1.201739744550597
0,2649620457,bicg,40,2,1073872896,4096,duration_time,1065500160,1.6085325083976736
0,2426462860,bicg,40,4,1073872896,4096,duration_time,1070729280,1.7650866166564776
0,2438896785,bicg,40,5,1073872896,4096,duration_time,1065500160,1.7475116889786708
0,2544179108,bicg,40,8,1073872896,4096,duration_time,1073348640,1.6875362848864335
0,2493942825,bicg,40,10,1073872896,4096,duration_time,1065500160,1.7089407973897717
0,2821052803,bicg,40,20,1073872896,4096,duration_time,1070729280,1.5181981405826241
0,3360249524,bicg,40,40,1073872896,4096,duration_time,1073348640,1.2777011139604881
0,3565082836,bicg,44,1,1073872896,4096,duration_time,1071776640,1.2025264929917046
0,2673579916,bicg,44,2,1073872896,4096,duration_time,1071776640,1.6035079162376533
0,2432716551,bicg,44,4,1073872896,4096,duration_time,1071776640,1.7622713004676722
0,2728519305,bicg,44,11,1073872896,4096,duration_time,1071776640,1.571220900707536
0,2832731268,bicg,44,22,1073872896,4096,duration_time,1071776640,1.5134180246567603
0,3303713389,bicg,44,44,1073872896,4096,duration_time,1071776640,1.2976629795654469
0,3395124748,bicg,11,1,1073872896,4096,duration_time,1071776640,1.2627243115368436
0,2698913353,bicg,11,11,1073872896,4096,duration_time,1071776640,1.5884565376041548
0,3411962373,bicg,8,1,1073872896,4096,duration_time,1073872896,1.2589504556063287
0,2581254003,bicg,8,2,1073872896,4096,duration_time,1073872896,1.664110381623687
0,2537914614,bicg,8,4,1073872896,4096,duration_time,1073872896,1.692528015050076
0,2972241463,bicg,8,8,1073872896,4096,duration_time,1073872896,1.4452027661522464
0,3503240261,bicg,22,1,1073872896,4096,duration_time,1071776640,1.2237546501524408
0,2530934525,bicg,22,2,1073872896,4096,duration_time,1071776640,1.693882839580767
0,2652133426,bicg,22,11,1073872896,4096,duration_time,1071776640,1.6164746908928707
0,2809967324,bicg,22,22,1073872896,4096,duration_time,1071776640,1.5256784388144722
0,3394246198,bicg,9,1,1073872896,4096,duration_time,1073348640,1.2649036957100541
0,2476108993,bicg,9,3,1073872896,4096,duration_time,1073348640,1.733927937799788
0,2529449020,bicg,9,9,1073872896,4096,duration_time,1073348640,1.6973635467853785
0,3410033126,bicg,15,1,1073872896,4096,duration_time,1073348640,1.2590477574146592
0,2469814719,bicg,15,3,1073872896,4096,duration_time,1073348640,1.738346818881356
0,2454498058,bicg,15,5,1073872896,4096,duration_time,1073348640,1.7491945230946278
0,2741558232,bicg,15,15,1073872896,4096,duration_time,1073348640,1.5660417166728997
0,3529178474,bicg,36,1,1073872896,4096,duration_time,1059242112,1.2005537490422764
0,2629293383,bicg,36,2,1073872896,4096,duration_time,1068636096,1.6257388436138622
0,2426450053,bicg,36,3,1073872896,4096,duration_time,1071776640,1.7668225046295647
0,2443620880,bicg,36,4,1073872896,4096,duration_time,1073348640,1.7569806327731166
0,2467008144,bicg,36,6,1073872896,4096,duration_time,1071776640,1.7377756009548058
0,2411626075,bicg,36,9,1073872896,4096,duration_time,1059242112,1.7568927836376955
0,2636087323,bicg,36,12,1073872896,4096,duration_time,1073348640,1.628699672632203
0,2696136682,bicg,36,18,1073872896,4096,duration_time,1068636096,1.585433117147879
0,3145947685,bicg,36,36,1073872896,4096,duration_time,1073348640,1.3647380662021402
0,3385825313,bicg,6,1,1073872896,4096,duration_time,1071776640,1.266192482978817
0,2550433988,bicg,6,2,1073872896,4096,duration_time,1073348640,1.6833976414213314
0,2407609943,bicg,6,3,1073872896,4096,duration_time,1071776640,1.7806483032953648
0,2445102741,bicg,6,6,1073872896,4096,duration_time,1073348640,1.7559158100015397
0,3520310640,bicg,26,1,1073872896,4096,duration_time,1066544960,1.2118759610373475
0,2586316657,bicg,26,2,1073872896,4096,duration_time,1073348640,1.660042109839762
0,2615277751,bicg,26,13,1073872896,4096,duration_time,1066544960,1.6312530622679549
0,2933853500,bicg,26,26,1073872896,4096,duration_time,1073348640,1.4633977327088759
0,3500439944,bicg,21,1,1073872896,4096,duration_time,1073348640,1.2265299872832214
0,2473033692,bicg,21,3,1073872896,4096,duration_time,1073348640,1.7360841358080454
0,2501471491,bicg,21,7,1073872896,4096,duration_time,1073348640,1.7163475879885612
0,2868858646,bicg,21,21,1073872896,4096,duration_time,1073348640,1.4965514477285962
0,3567729840,bicg,45,1,1073872896,4096,duration_time,1073348640,1.203396768405536
0,2507076878,bicg,45,3,1073872896,4096,duration_time,1073348640,1.7125101338834972
0,2468193594,bicg,45,5,1073872896,4096,duration_time,1073348640,1.7394885759516319
0,2587384168,bicg,45,9,1073872896,4096,duration_time,1073348640,1.659357204507715
0,2791332686,bicg,45,15,1073872896,4096,duration_time,1073348640,1.5381163920494427
0,3593491905,bicg,45,45,1073872896,4096,duration_time,1073348640,1.1947695092971136
0,3508131141,bicg,25,1,1073872896,4096,duration_time,1062890400,1.2119163820050591
0,2456131916,bicg,25,5,1073872896,4096,duration_time,1073348640,1.7480309310878235
0,2713249951,bicg,25,25,1073872896,4096,duration_time,1062890400,1.5669627482838568
0,3642361956,bicg,32,1,1073872896,4096,duration_time,1073872896,1.17931486104068
0,2644767780,bicg,32,2,1073872896,4096,duration_time,1073872896,1.624146972933858
0,2541099933,bicg,32,4,1073872896,4096,duration_time,1073872896,1.690406397724304
0,2965861025,bicg,32,8,1073872896,4096,duration_time,1073872896,1.448311821690971
0,3881178591,bicg,32,16,1073872896,4096,duration_time,1073872896,1.1067492730071076
0,3618095068,bicg,32,32,1073872896,4096,duration_time,1073872896,1.187224631544701
0,3576993592,bicg,46,1,1073872896,4096,duration_time,1072824512,1.1996940832093053
0,2702257593,bicg,46,2,1073872896,4096,duration_time,1072824512,1.5880418133031775
0,2893349970,bicg,46,23,1073872896,4096,duration_time,1072824512,1.4831589999463495
0,3454793304,bicg,46,46,1073872896,4096,duration_time,1072824512,1.2421287383622879
0,3544167590,bicg,30,1,1073872896,4096,duration_time,1065500160,1.2025392512547637
0,2602694847,bicg,30,2,1073872896,4096,duration_time,1073348640,1.6495958275511198
0,2445407857,bicg,30,3,1073872896,4096,duration_time,1065500160,1.7428588150643207
0,2415893150,bicg,30,5,1073872896,4096,duration_time,1065500160,1.7641511339191471
0,2458827656,bicg,30,6,1073872896,4096,duration_time,1073348640,1.7461144743200334
0,2591763960,bicg,30,10,1073872896,4096,duration_time,1073348640,1.6565530759213118
0,2568337404,bicg,30,15,1073872896,4096,duration_time,1065500160,1.6594395398993302
0,2986038081,bicg,30,30,1073872896,4096,duration_time,1073348640,1.4378231099324015
0,3393321792,bicg,5,1,1073872896,4096,duration_time,1073348640,1.2652482797599645
0,2443873378,bicg,5,5,1073872896,4096,duration_time,1073348640,1.7567991036890782
0,3572935259,bicg,33,1,1073872896,4096,duration_time,1071776640,1.199883638865565
0,2425659512,bicg,33,3,1073872896,4096,duration_time,1071776640,1.7673983256063845
0,2639312646,bicg,33,11,1073872896,4096,duration_time,1071776640,1.6243269119697916
0,2959386363,bicg,33,33,1073872896,4096,duration_time,1071776640,1.4486471295535939
0,3435142470,bicg,18,1,1073872896,4096,duration_time,1068636096,1.2443572344759255
0,2560002657,bicg,18,2,1073872896,4096,duration_time,1073348640,1.6771055093479148
0,2404255753,bicg,18,3,1073872896,4096,duration_time,1071776640,1.7831324952225247
0,2450404248,bicg,18,6,1073872896,4096,duration_time,1073348640,1.752116845008016
0,2461751239,bicg,18,9,1073872896,4096,duration_time,1068636096,1.7363835615398668
0,2815616654,bicg,18,18,1073872896,4096,duration_time,1073348640,1.524850534571387
0,3397497947,bicg,12,1,1073872896,4096,duration_time,1071776640,1.2618422812545116
0,2503597162,bicg,12,2,1073872896,4096,duration_time,1071776640,1.712378742503144
0,2395074309,bicg,12,3,1073872896,4096,duration_time,1071776640,1.7899680790238062
0,2420690652,bicg,12,4,1073872896,4096,duration_time,1073348640,1.7736238029641467
0,2437089785,bicg,12,6,1073872896,4096,duration_time,1071776640,1.759108994008606
0,2622794553,bicg,12,12,1073872896,4096,duration_time,1073348640,1.636954200278149
0,3444820448,bicg,19,1,1073872896,4096,duration_time,1068113120,1.2402540406657503
0,2701423349,bicg,19,19,1073872896,4096,duration_time,1068113120,1.5815560643545767
0,3528315986,bicg,37,1,1073872896,4096,duration_time,1060283840,1.2020282131272808
0,2951354206,bicg,37,37,1073872896,4096,duration_time,1060283840,1.437013338276348
0,3417822787,bicg,17,1,1073872896,4096,duration_time,1065500160,1.2469928681530555
0,2577004432,bicg,17,17,1073872896,4096,duration_time,1065500160,1.6538584827703549
0,3521487511,bicg,24,1,1073872896,4096,duration_time,1065500160,1.2102841843643841
0,2537577114,bicg,24,2,1073872896,4096,duration_time,1071776640,1.6894487802351768
0,2438348867,bicg,24,3,1073872896,4096,duration_time,1065500160,1.7479043699122978
0,2419563062,bicg,24,4,1073872896,4096,duration_time,1071776640,1.7718515492860505
0,2443640246,bicg,24,6,1073872896,4096,duration_time,1071776640,1.754393498395508
0,2529424089,bicg,24,8,1073872896,4096,duration_time,1073348640,1.697380276668979
0,2672529435,bicg,24,12,1073872896,4096,duration_time,1071776640,1.6041382010073164
0,2902421128,bicg,24,24,1073872896,4096,duration_time,1073348640,1.4792459021818423
0,3535817627,bicg,28,1,1073872896,4096,duration_time,1069682432,1.2101104127449953
0,2582482602,bicg,28,2,1073872896,4096,duration_time,1069682432,1.6568280942866154
0,2440310228,bicg,28,4,1073872896,4096,duration_time,1073348640,1.7593642442414907
0,2434303789,bicg,28,7,1073872896,4096,duration_time,1069682432,1.7576810862039864
0,2692006767,bicg,28,14,1073872896,4096,duration_time,1069682432,1.5894201234747491
0,2955111994,bicg,28,28,1073872896,4096,duration_time,1073348640,1.4528703374752707
0,3396457857,bicg,13,1,1073872896,4096,duration_time,1073348640,1.2640800330118744
0,2648342198,bicg,13,13,1073872896,4096,duration_time,1073348640,1.6211630669338448
0,3404010965,bicg,4,1,1073872896,4096,duration_time,1073872896,1.2618912301300416
0,2602694827,bicg,4,2,1073872896,4096,duration_time,1073872896,1.650401552821006
0,2550155126,bicg,4,4,1073872896,4096,duration_time,1073872896,1.6844040349567346
0,3440966109,bicg,16,1,1073872896,4096,duration_time,1073872896,1.2483388234382635
0,2575773836,bicg,16,2,1073872896,4096,duration_time,1073872896,1.667650910947447
0,2536316325,bicg,16,4,1073872896,4096,duration_time,1073872896,1.6935945811096729
0,2965357004,bicg,16,8,1073872896,4096,duration_time,1073872896,1.4485579908947785
0,3877422124,bicg,16,16,1073872896,4096,duration_time,1073872896,1.1078214975388632
0,3405602831,bicg,2,1,1073872896,4096,duration_time,1073872896,1.2613013898448924
0,2580514693,bicg,2,2,1073872896,4096,duration_time,1073872896,1.6645871444375457
0,3536517038,bicg,42,1,1073872896,4096,duration_time,1062368832,1.2015989976406838
0,2676882084,bicg,42,2,1073872896,4096,duration_time,1073348640,1.6038788505709913
0,2447547717,bicg,42,3,1073872896,4096,duration_time,1062368832,1.7362175611467354
0,2468376538,bicg,42,6,1073872896,4096,duration_time,1073348640,1.7393596535635196
0,2379289289,bicg,42,7,1073872896,4096,duration_time,1062368832,1.7860271752772137
0,2757304219,bicg,42,14,1073872896,4096,duration_time,1073348640,1.5570986075512185
0,2682873388,bicg,42,21,1073872896,4096,duration_time,1062368832,1.5839268997959883
0,3506189506,bicg,42,42,1073872896,4096,duration_time,1073348640,1.224518684073661
0,3391318469,bicg,7,1,1073872896,4096,duration_time,1073348640,1.2659956884751067
0,2483875327,bicg,7,7,1073872896,4096,duration_time,1073348640,1.7285064646080766
0,3387276757,bicg,14,1,1073872896,4096,duration_time,1069682432,1.2631768925163147
0,2550855714,bicg,14,2,1073872896,4096,duration_time,1073348640,1.6831193298924472
0,2418521815,bicg,14,7,1073872896,4096,duration_time,1069682432,1.7691507686483283
0,2733944304,bicg,14,14,1073872896,4096,duration_time,1073348640,1.5704030816276644
0,3515827299,bicg,27,1,1073872896,4096,duration_time,1063933920,1.21045071844412
0,2476263013,bicg,27,3,1073872896,4096,duration_time,1073348640,1.7338200899744247
0,2567027098,bicg,27,9,1073872896,4096,duration_time,1073348640,1.6725162595069731
0,2783101139,bicg,27,27,1073872896,4096,duration_time,1063933920,1.5291343962904396
0,3563359665,bicg,31,1,1073872896,4096,duration_time,1071776640,1.203108011270594
0,2928372710,bicg,31,31,1073872896,4096,duration_time,1071776640,1.4639893840562392
0,3565126949,bicg,48,1,1073872896,4096,duration_time,1065500160,1.195469530529753
0,2707477303,bicg,48,2,1073872896,4096,duration_time,1065500160,1.5741593236174214
0,2476960048,bicg,48,3,1073872896,4096,duration_time,1065500160,1.7206578052969872
0,2447345671,bicg,48,4,1073872896,4096,duration_time,1071776640,1.751737243659684
0,2431804633,bicg,48,6,1073872896,4096,duration_time,1065500160,1.7526081586340987
0,2525275834,bicg,48,8,1073872896,4096,duration_time,1071776640,1.6976785277390019
0,2699747152,bicg,48,12,1073872896,4096,duration_time,1071776640,1.5879659533390258
0,2777281853,bicg,48,16,1073872896,4096,duration_time,1071776640,1.5436339510766968
0,2842424613,bicg,48,24,1073872896,4096,duration_time,1071776640,1.5082569086943098
0,3415071580,bicg,48,48,1073872896,4096,duration_time,1071776640,1.2553489610897117
0,3541384937,bicg,49,1,1073872896,4096,duration_time,1058721440,1.1958275746175966
0,2519370946,bicg,49,7,1073872896,4096,duration_time,1073348640,1.7041533986158781
0,3190152911,bicg,49,49,1073872896,4096,duration_time,1058721440,1.3274867625929923
0,3408004114,bicg,1,1,1073872896,4096,duration_time,1073872896,1.2604126756638063
0,3388875428,bicg,10,1,1073872896,4096,duration_time,1070729280,1.263816629142852
0,2544538802,bicg,10,2,1073872896,4096,duration_time,1073348640,1.68729773608695
0,2421448235,bicg,10,5,1073872896,4096,duration_time,1070729280,1.7687419694107152
0,2644645248,bicg,10,10,1073872896,4096,duration_time,1073348640,1.6234292910351051
0,3506690050,bicg,41,1,1073872896,4096,duration_time,1054560672,1.2029128973061078
0,2988712530,bicg,41,41,1073872896,4096,duration_time,1054560672,1.4113912414319754
0,3559998980,bicg,39,1,1073872896,4096,duration_time,1073348640,1.2060100534073748
0,2491044066,bicg,39,3,1073872896,4096,duration_time,1073348640,1.7235321601091258
0,2690191250,bicg,39,13,1073872896,4096,duration_time,1073348640,1.5959439909709021
0,3291767048,bicg,39,39,1073872896,4096,duration_time,1073348640,1.3042826231001265
0,3582009574,bicg,35,1,1073872896,4096,duration_time,1073348640,1.1985994094386527
0,2463391551,bicg,35,5,1073872896,4096,duration_time,1073348640,1.7428794696714456
0,2505545229,bicg,35,7,1073872896,4096,duration_time,1073348640,1.7135569976174634
0,3110040581,bicg,35,35,1073872896,4096,duration_time,1073348640,1.3804947067988114
0,3471244479,bicg,20,1,1073872896,4096,duration_time,1065500160,1.2278019211219031
0,2518496225,bicg,20,2,1073872896,4096,duration_time,1070729280,1.7005850862452652
0,2429439037,bicg,20,4,1073872896,4096,duration_time,1073348640,1.7672370018807761
0,2382556549,bicg,20,5,1073872896,4096,duration_time,1065500160,1.7888350401541717
0,2544940128,bicg,20,10,1073872896,4096,duration_time,1070729280,1.6829146874138172
0,2848888225,bicg,20,20,1073872896,4096,duration_time,1073348640,1.5070421234234277
0,3523032227,bicg,23,1,1073872896,4096,duration_time,1072824512,1.2180694843243625
0,2859404461,bicg,23,23,1073872896,4096,duration_time,1072824512,1.5007663681475945
0,3515472646,bicg,38,1,1073872896,4096,duration_time,1058200896,1.204049642888332
0,2632089941,bicg,38,2,1073872896,4096,duration_time,1068113120,1.6232167500996502
0,2654395104,bicg,38,19,1073872896,4096,duration_time,1058200896,1.5946396139826515
0,3042381068,bicg,38,38,1073872896,4096,duration_time,1068113120,1.4043120781081588
0,3564255322,bicg,34,1,1073872896,4096,duration_time,1065500160,1.195761878699665
0,2594950723,bicg,34,2,1073872896,4096,duration_time,1065500160,1.6424206449179652
0,2599632009,bicg,34,17,1073872896,4096,duration_time,1065500160,1.639463056788358
0,2918966095,bicg,34,34,1073872896,4096,duration_time,1065500160,1.4601062503947995
0,3398048532,bicg,3,1,1073872896,4096,duration_time,1073348640,1.2634882991129686
0,2464386700,bicg,3,3,1073872896,4096,duration_time,1073348640,1.742175673971946
0,3562788680,bicg,47,1,1073872896,4096,duration_time,1070205792,1.2015372093300802
0,3364976744,bicg,47,47,1073872896,4096,duration_time,1070205792,1.2721702090907527
0,3538965982,bicg,29,1,1073872896,4096,duration_time,1070205792,1.2096254074702208
0,2848715627,bicg,29,29,1073872896,4096,duration_time,1070205792,1.502720428612301
0,3553972058,bicg,43,1,1073872896,4096,duration_time,1068113120,1.2021626535815606
0,3199628892,bicg,43,43,1073872896,4096,duration_time,1068113120,1.3352962559759258


==> data/practice/bicg_nohwpf.csv <==
,duration_time:u,group,n_rows,n_strides,N,page_size,event,trueN,throughput
0,4357089797,bicg,40,1,1073872896,4096,duration_time,1065500160,0.9781759932821509
0,4526524051,bicg,40,2,1073872896,4096,duration_time,1065500160,0.9415614701215248
0,4608742963,bicg,40,4,1073872896,4096,duration_time,1070729280,0.9293026654739044
0,4288633125,bicg,40,5,1073872896,4096,duration_time,1065500160,0.9937899829097645
0,4951711542,bicg,40,8,1073872896,4096,duration_time,1073348640,0.8670526389883153
0,4865051789,bicg,40,10,1073872896,4096,duration_time,1065500160,0.8760442488272143
0,4518726537,bicg,40,20,1073872896,4096,duration_time,1070729280,0.9478150724392906
0,4654763049,bicg,40,40,1073872896,4096,duration_time,1073348640,0.9223658679945838
0,4404223062,bicg,44,1,1073872896,4096,duration_time,1071776640,0.9734081357026416
0,4559077610,bicg,44,2,1073872896,4096,duration_time,1071776640,0.9403451589849114
0,4589600051,bicg,44,4,1073872896,4096,duration_time,1071776640,0.9340915357245363
0,4687259225,bicg,44,11,1073872896,4096,duration_time,1071776640,0.9146297130600879
0,4386315238,bicg,44,22,1073872896,4096,duration_time,1071776640,0.9773822279938923
0,4396997866,bicg,44,44,1073872896,4096,duration_time,1071776640,0.9750076508224532
0,4389910021,bicg,11,1,1073872896,4096,duration_time,1071776640,0.9765818751390759
0,4687543921,bicg,11,11,1073872896,4096,duration_time,1071776640,0.9145741634108093
0,4397057173,bicg,8,1,1073872896,4096,duration_time,1073872896,0.9769014627274668
0,4610531754,bicg,8,2,1073872896,4096,duration_time,1073872896,0.9316694501178355
0,4848487006,bicg,8,4,1073872896,4096,duration_time,1073872896,0.8859447449656628
0,5236310847,bicg,8,8,1073872896,4096,duration_time,1073872896,0.8203278433061291
0,4375617424,bicg,22,1,1073872896,4096,duration_time,1071776640,0.9797718000859665
0,4549222041,bicg,22,2,1073872896,4096,duration_time,1071776640,0.9423823505123126
0,4688979829,bicg,22,11,1073872896,4096,duration_time,1071776640,0.9142940930318086
0,4387926374,bicg,22,22,1073872896,4096,duration_time,1071776640,0.9770233578673078
0,4651544165,bicg,9,1,1073872896,4096,duration_time,1073348640,0.9230041482364384
0,4316162207,bicg,9,3,1073872896,4096,duration_time,1073348640,0.9947250251709551
0,5015714567,bicg,9,9,1073872896,4096,duration_time,1073348640,0.8559886139150789
0,4362314063,bicg,15,1,1073872896,4096,duration_time,1073348640,0.9842011597503818
0,4313424423,bicg,15,3,1073872896,4096,duration_time,1073348640,0.9953563894864607
0,4392889146,bicg,15,5,1073872896,4096,duration_time,1073348640,0.977350990955327
0,4788626260,bicg,15,15,1073872896,4096,duration_time,1073348640,0.896581676432606
0,4324552336,bicg,36,1,1073872896,4096,duration_time,1059242112,0.9797472937786178
0,4463475250,bicg,36,2,1073872896,4096,duration_time,1068636096,0.9576718015855471
0,4189229928,bicg,36,3,1073872896,4096,duration_time,1071776640,1.0233638720438358
0,4508363913,bicg,36,4,1073872896,4096,duration_time,1073348640,0.9523176573257253
0,4334295636,bicg,36,6,1073872896,4096,duration_time,1071776640,0.989112630987131
0,4735082310,bicg,36,9,1073872896,4096,duration_time,1059242112,0.8948035473537523
0,4842702433,bicg,36,12,1073872896,4096,duration_time,1073348640,0.8865699719113838
0,4616100798,bicg,36,18,1073872896,4096,duration_time,1068636096,0.9260075919165403
0,4687482514,bicg,36,36,1073872896,4096,duration_time,1073348640,0.9159275895274305
0,4383576493,bicg,6,1,1073872896,4096,duration_time,1071776640,0.9779928710827677
0,4471941253,bicg,6,2,1073872896,4096,duration_time,1073348640,0.9600740074838366
0,4194269848,bicg,6,3,1073872896,4096,duration_time,1071776640,1.0221341771904038
0,4656299051,bicg,6,6,1073872896,4096,duration_time,1073348640,0.9220616014939887
0,4349449358,bicg,26,1,1073872896,4096,duration_time,1066544960,0.9808551586313239
0,4478403242,bicg,26,2,1073872896,4096,duration_time,1073348640,0.9586886950543164
0,4859206386,bicg,26,13,1073872896,4096,duration_time,1066544960,0.8779581481229968
0,4746299954,bicg,26,26,1073872896,4096,duration_time,1073348640,0.9045771657102479
0,4366676771,bicg,21,1,1073872896,4096,duration_time,1073348640,0.9832178531081847
0,4316728374,bicg,21,3,1073872896,4096,duration_time,1073348640,0.9945945605147312
0,4676695903,bicg,21,7,1073872896,4096,duration_time,1073348640,0.9180401396733706
0,4676673924,bicg,21,21,1073872896,4096,duration_time,1073348640,0.9180444541935954
0,4409213011,bicg,45,1,1073872896,4096,duration_time,1073348640,0.9737326251394389
0,4311476933,bicg,45,3,1073872896,4096,duration_time,1073348640,0.9958059910139846
0,4398117251,bicg,45,5,1073872896,4096,duration_time,1073348640,0.976189199827224
0,5013014521,bicg,45,9,1073872896,4096,duration_time,1073348640,0.8564496555943649
0,4787325921,bicg,45,15,1073872896,4096,duration_time,1073348640,0.8968252069838551
0,4631107355,bicg,45,45,1073872896,4096,duration_time,1073348640,0.9270773123764047
0,4337517376,bicg,25,1,1073872896,4096,duration_time,1062890400,0.9801831857837381
0,4394213239,bicg,25,5,1073872896,4096,duration_time,1073348640,0.9770564891787219
0,4703021102,bicg,25,25,1073872896,4096,duration_time,1062890400,0.9040064902519759
0,4375317186,bicg,32,1,1073872896,4096,duration_time,1073872896,0.9817554708363948
0,4600931213,bicg,32,2,1073872896,4096,duration_time,1073872896,0.9336135197724809
0,4873787924,bicg,32,4,1073872896,4096,duration_time,1073872896,0.8813456085866407
0,5236316693,bicg,32,8,1073872896,4096,duration_time,1073872896,0.8203269274645455
0,5254360653,bicg,32,16,1073872896,4096,duration_time,1073872896,0.8175098489951333
0,5196677487,bicg,32,32,1073872896,4096,duration_time,1073872896,0.8265842155387928
0,4375473725,bicg,46,1,1073872896,4096,duration_time,1072824512,0.9807619283555405
0,4614426093,bicg,46,2,1073872896,4096,duration_time,1072824512,0.9299743806732154
0,4303048823,bicg,46,23,1073872896,4096,duration_time,1072824512,0.9972691978447487
0,4376086771,bicg,46,46,1073872896,4096,duration_time,1072824512,0.9806245334160445
0,4354514545,bicg,30,1,1073872896,4096,duration_time,1065500160,0.9787544847895324
0,4470846334,bicg,30,2,1073872896,4096,duration_time,1073348640,0.9603091314835605
0,4155657577,bicg,30,3,1073872896,4096,duration_time,1065500160,1.0255899484087834
0,4278665373,bicg,30,5,1073872896,4096,duration_time,1065500160,0.9961051562701864
0,4652614498,bicg,30,6,1073872896,4096,duration_time,1073348640,0.9227918113236296
0,4951814862,bicg,30,10,1073872896,4096,duration_time,1073348640,0.867034547867957
0,4934087933,bicg,30,15,1073872896,4096,duration_time,1065500160,0.8637869243259796
0,4718430309,bicg,30,30,1073872896,4096,duration_time,1073348640,0.9099200960562497
0,4509986112,bicg,5,1,1073872896,4096,duration_time,1073348640,0.9519751177451076
0,4403962068,bicg,5,5,1073872896,4096,duration_time,1073348640,0.9748936284434864
0,4375461225,bicg,33,1,1073872896,4096,duration_time,1071776640,0.9798067768272818
0,4191610197,bicg,33,3,1073872896,4096,duration_time,1071776640,1.0227827394513804
0,4686528677,bicg,33,11,1073872896,4096,duration_time,1071776640,0.9147722878640993
0,4324164716,bicg,33,33,1073872896,4096,duration_time,1071776640,0.9914299851106781
0,4354713531,bicg,18,1,1073872896,4096,duration_time,1068636096,0.981590259283579
0,4478729816,bicg,18,2,1073872896,4096,duration_time,1073348640,0.9586187906808085
0,4186146461,bicg,18,3,1073872896,4096,duration_time,1071776640,1.0241176700195727
0,4648136149,bicg,18,6,1073872896,4096,duration_time,1073348640,0.9236808953893662
0,4830333665,bicg,18,9,1073872896,4096,duration_time,1068636096,0.8849377041948094
0,4786987697,bicg,18,18,1073872896,4096,duration_time,1073348640,0.8968885720534995
0,4381277413,bicg,12,1,1073872896,4096,duration_time,1071776640,0.9785060738859906
0,4545214683,bicg,12,2,1073872896,4096,duration_time,1071776640,0.9432132163161896
0,4175643807,bicg,12,3,1073872896,4096,duration_time,1071776640,1.0266935491032891
0,4486484177,bicg,12,4,1073872896,4096,duration_time,1073348640,0.9569619306828551
0,4333229686,bicg,12,6,1073872896,4096,duration_time,1071776640,0.9893559471013003
0,4845238606,bicg,12,12,1073872896,4096,duration_time,1073348640,0.8861059091462213
0,4349875094,bicg,19,1,1073872896,4096,duration_time,1068113120,0.9822011868555047
0,4624237924,bicg,19,19,1073872896,4096,duration_time,1068113120,0.9239257473811592
0,4338397564,bicg,37,1,1073872896,4096,duration_time,1060283840,0.9775810762925277
0,4370643269,bicg,37,37,1073872896,4096,duration_time,1060283840,0.9703686846468182
0,4357125709,bicg,17,1,1073872896,4096,duration_time,1065500160,0.9781679310276701
0,4751407944,bicg,17,17,1073872896,4096,duration_time,1065500160,0.8969974142889551
0,4357614288,bicg,24,1,1073872896,4096,duration_time,1065500160,0.9780582581016175
0,4546505380,bicg,24,2,1073872896,4096,duration_time,1071776640,0.9429454496763402
0,4152490876,bicg,24,3,1073872896,4096,duration_time,1065500160,1.0263720661333489
0,4596551584,bicg,24,4,1073872896,4096,duration_time,1071776640,0.9326788749467888
0,4335401302,bicg,24,6,1073872896,4096,duration_time,1071776640,0.9888603756294208
0,4951793515,bicg,24,8,1073872896,4096,duration_time,1073348640,0.8670382856220531
0,4594103670,bicg,24,12,1073872896,4096,duration_time,1071776640,0.933175841893877
0,4714291476,bicg,24,24,1073872896,4096,duration_time,1073348640,0.910718945117682
0,4373248082,bicg,28,1,1073872896,4096,duration_time,1069682432,0.9783871501850007
0,4531890641,bicg,28,2,1073872896,4096,duration_time,1069682432,0.9441379033488465
0,4483309405,bicg,28,4,1073872896,4096,duration_time,1073348640,0.9576395854392298
0,4537793893,bicg,28,7,1073872896,4096,duration_time,1069682432,0.9429096668758729
0,5077434434,bicg,28,14,1073872896,4096,duration_time,1069682432,0.8426952201191142
0,4721701302,bicg,28,28,1073872896,4096,duration_time,1073348640,0.9092897422760352
0,4361807390,bicg,13,1,1073872896,4096,duration_time,1073348640,0.9843154857876473
0,4753310178,bicg,13,13,1073872896,4096,duration_time,1073348640,0.9032430872850141
0,4410890311,bicg,4,1,1073872896,4096,duration_time,1073872896,0.9738377699594535
0,4603741538,bicg,4,2,1073872896,4096,duration_time,1073872896,0.9330436012848122
0,4835443341,bicg,4,4,1073872896,4096,duration_time,1073872896,0.8883345912831367
0,4372603710,bicg,16,1,1073872896,4096,duration_time,1073872896,0.9823647119395597
0,4595492312,bicg,16,2,1073872896,4096,duration_time,1073872896,0.9347184789719652
0,4795658459,bicg,16,4,1073872896,4096,duration_time,1073872896,0.8957042334694753
0,5189486835,bicg,16,8,1073872896,4096,duration_time,1073872896,0.8277295464032138
0,5263456314,bicg,16,16,1073872896,4096,duration_time,1073872896,0.8160971285302854
0,4409629433,bicg,2,1,1073872896,4096,duration_time,1073872896,0.9741162266049307
0,4629485561,bicg,2,2,1073872896,4096,duration_time,1073872896,0.9278550559021821
0,4331593004,bicg,42,1,1073872896,4096,duration_time,1062368832,0.9810421533315414
0,4472806553,bicg,42,2,1073872896,4096,duration_time,1073348640,0.9598882735316007
0,4161182552,bicg,42,3,1073872896,4096,duration_time,1062368832,1.0212181933612992
0,4652738342,bicg,42,6,1073872896,4096,duration_time,1073348640,0.9227672489647173
0,4586751598,bicg,42,7,1073872896,4096,duration_time,1062368832,0.9264672911114119
0,4858872714,bicg,42,14,1073872896,4096,duration_time,1073348640,0.8836194756922376
0,4466680515,bicg,42,21,1073872896,4096,duration_time,1062368832,0.9513721238242624
0,4658862814,bicg,42,42,1073872896,4096,duration_time,1073348640,0.9215541928168053
0,4467696533,bicg,7,1,1073872896,4096,duration_time,1073348640,0.9609861655301466
0,4686009211,bicg,7,7,1073872896,4096,duration_time,1073348640,0.9162155614038549
0,4368879450,bicg,14,1,1073872896,4096,duration_time,1069682432,0.9793654819200837
0,4512263137,bicg,14,2,1073872896,4096,duration_time,1073348640,0.951494722192661
0,4535685126,bicg,14,7,1073872896,4096,duration_time,1069682432,0.9433480519785095
0,4858198016,bicg,14,14,1073872896,4096,duration_time,1073348640,0.8837421912116643
0,4336370735,bicg,27,1,1073872896,4096,duration_time,1063933920,0.9814049443814448
0,4425141162,bicg,27,3,1073872896,4096,duration_time,1073348640,0.970227706376613
0,5015626549,bicg,27,9,1073872896,4096,duration_time,1073348640,0.8560036354492947
0,4694704866,bicg,27,27,1073872896,4096,duration_time,1063933920,0.9064969580560637
0,4373827362,bicg,31,1,1073872896,4096,duration_time,1071776640,0.980172788081799
0,4331297361,bicg,31,31,1073872896,4096,duration_time,1071776640,0.9897973292256717
0,4353161565,bicg,48,1,1073872896,4096,duration_time,1065500160,0.9790586855923414
0,4526119251,bicg,48,2,1073872896,4096,duration_time,1065500160,0.9416456800289463
0,4154518584,bicg,48,3,1073872896,4096,duration_time,1065500160,1.0258711217260978
0,4589853411,bicg,48,4,1073872896,4096,duration_time,1071776640,0.9340399738530996
0,4324995995,bicg,48,6,1073872896,4096,duration_time,1065500160,0.9854345865122587
0,4831965725,bicg,48,8,1073872896,4096,duration_time,1071776640,0.8872386113624595
0,4599179273,bicg,48,12,1073872896,4096,duration_time,1071776640,0.9321459994325383
0,4735642226,bicg,48,16,1073872896,4096,duration_time,1071776640,0.9052851451620619
0,4312382629,bicg,48,24,1073872896,4096,duration_time,1071776640,0.9941387230274923
0,4373885541,bicg,48,48,1073872896,4096,duration_time,1071776640,0.9801597503669106
0,4321558770,bicg,49,1,1073872896,4096,duration_time,1058721440,0.9799440399603775
0,4676482552,bicg,49,7,1073872896,4096,duration_time,1073348640,0.9180820226013323
0,4585511236,bicg,49,49,1073872896,4096,duration_time,1058721440,0.9235362301050962
0,4406100161,bicg,1,1,1073872896,4096,duration_time,1073872896,0.9748964905566522
0,4377753529,bicg,10,1,1073872896,4096,duration_time,1070729280,0.9783367408942131
0,4495195844,bicg,10,2,1073872896,4096,duration_time,1073348640,0.9551073432608379
0,4249946477,bicg,10,5,1073872896,4096,duration_time,1070729280,1.007757896053146
0,4958330362,bicg,10,10,1073872896,4096,duration_time,1073348640,0.8658952200732768
0,4300208260,bicg,41,1,1073872896,4096,duration_time,1054560672,0.9809391622349007
0,4617312584,bicg,41,41,1073872896,4096,duration_time,1054560672,0.9135709595701048
0,4368973396,bicg,39,1,1073872896,4096,duration_time,1073348640,0.982701007960086
0,4390291108,bicg,39,3,1073872896,4096,duration_time,1073348640,0.9779293569341143
0,4755983009,bicg,39,13,1073872896,4096,duration_time,1073348640,0.9027354706430576
0,4613273304,bicg,39,39,1073872896,4096,duration_time,1073348640,0.9306612197194897
0,4360478207,bicg,35,1,1073872896,4096,duration_time,1073348640,0.9846155298076462
0,4398538939,bicg,35,5,1073872896,4096,duration_time,1073348640,0.9760956125526754
0,4690161710,bicg,35,7,1073872896,4096,duration_time,1073348640,0.9154043773897936
0,4683482573,bicg,35,35,1073872896,4096,duration_time,1073348640,0.9167098399706163
0,4350757063,bicg,20,1,1073872896,4096,duration_time,1065500160,0.9795997750012732
0,4489383819,bicg,20,2,1073872896,4096,duration_time,1070729280,0.9540100139965333
0,4483392528,bicg,20,4,1073872896,4096,duration_time,1073348640,0.9576218306085378
0,4287609741,bicg,20,5,1073872896,4096,duration_time,1065500160,0.9940271847143376
0,4782822840,bicg,20,10,1073872896,4096,duration_time,1070729280,0.8954789385424947
0,4733088453,bicg,20,20,1073872896,4096,duration_time,1073348640,0.9071021179159865
0,4372771998,bicg,23,1,1073872896,4096,duration_time,1072824512,0.9813678943157191
0,4305628232,bicg,23,23,1073872896,4096,duration_time,1072824512,0.9966717553797385
0,4323557510,bicg,38,1,1073872896,4096,duration_time,1058200896,0.9790094324430532
0,4535158183,bicg,38,2,1073872896,4096,duration_time,1068113120,0.9420735303159326
0,4571467478,bicg,38,19,1073872896,4096,duration_time,1058200896,0.9259179036863313
0,4670605475,bicg,38,38,1073872896,4096,duration_time,1068113120,0.9147534517459966
0,4348805582,bicg,34,1,1073872896,4096,duration_time,1065500160,0.9800393601499935
0,4527805601,bicg,34,2,1073872896,4096,duration_time,1065500160,0.9412949705832567
0,4745676036,bicg,34,17,1073872896,4096,duration_time,1065500160,0.8980808229784525
0,4504650354,bicg,34,34,1073872896,4096,duration_time,1065500160,0.946133507612964
0,4642248525,bicg,3,1,1073872896,4096,duration_time,1073348640,0.9248523720517526
0,4326451231,bicg,3,3,1073872896,4096,duration_time,1073348640,0.992359402837332
0,4364972350,bicg,47,1,1073872896,4096,duration_time,1070205792,0.9807217147664177
0,4649812899,bicg,47,47,1073872896,4096,duration_time,1070205792,0.9206441766550745
0,4357309373,bicg,29,1,1073872896,4096,duration_time,1070205792,0.9824464598557207
0,4714272899,bicg,29,29,1073872896,4096,duration_time,1070205792,0.9080558677262948
0,4353938825,bicg,43,1,1073872896,4096,duration_time,1068113120,0.9812844533937612
0,4694545835,bicg,43,43,1073872896,4096,duration_time,1068113120,0.91008856450967


==> data/practice/conv.csv <==
,duration_time:u,group,n_rows,n_strides,N,page_size,event,trueN,throughput
0,963720758,conv,46,1,537002008,4096,duration_time,524491288,2.176942993688219
0,1105216996,conv,46,2,537002008,4096,duration_time,536477784,1.9416197396226071
0,1036609956,conv,46,23,537002008,4096,duration_time,524491288,2.0238713123067864
0,1878084604,conv,46,46,537002008,4096,duration_time,536477784,1.1426062124302467
0,1026345146,conv,48,1,537002008,4096,duration_time,520353816,2.027987633703877
0,928256184,conv,48,2,537002008,4096,duration_time,532815384,2.295984204291603
0,1017497091,conv,48,3,537002008,4096,duration_time,520353816,2.0456228154464573
0,893981835,conv,48,4,537002008,4096,duration_time,532815384,2.3840098898653794
0,941559588,conv,48,6,537002008,4096,duration_time,532815384,2.2635439786950586
0,1032267342,conv,48,8,537002008,4096,duration_time,535953816,2.076802371608885
0,947185540,conv,48,12,537002008,4096,duration_time,532815384,2.2500993163388032
0,1087038038,conv,48,16,537002008,4096,duration_time,535953816,1.9721621406591479
0,1702085607,conv,48,24,537002008,4096,duration_time,535953816,1.2595225852232943
0,1844851646,conv,48,48,537002008,4096,duration_time,535953816,1.1620529318160686
0,903537748,conv,27,1,537002008,4096,duration_time,525009624,2.324239912110457
0,786359090,conv,27,3,537002008,4096,duration_time,534383448,2.7182667806383467
0,824839188,conv,27,9,537002008,4096,duration_time,534383448,2.591455186777571
0,1062908056,conv,27,27,537002008,4096,duration_time,525009624,1.9757480283882616
0,1172114075,conv,32,1,537002008,4096,duration_time,537002008,1.8325929854566416
0,1457071659,conv,32,2,537002008,4096,duration_time,537002008,1.4741951905606312
0,1909522958,conv,32,4,537002008,4096,duration_time,537002008,1.124892488462032
0,2285449214,conv,32,8,537002008,4096,duration_time,537002008,0.9398625087978
0,1940437858,conv,32,16,537002008,4096,duration_time,537002008,1.1069707917438498
0,2419791254,conv,32,32,537002008,4096,duration_time,537002008,0.887683195172008
0,857645108,conv,14,1,537002008,4096,duration_time,534906648,2.494769190708192
0,856503164,conv,14,2,537002008,4096,duration_time,534906648,2.498095374227946
0,960913969,conv,14,7,537002008,4096,duration_time,534906648,2.2266578081143495
0,1031772299,conv,14,14,537002008,4096,duration_time,534906648,2.073739132242394
0,841149182,conv,12,1,537002008,4096,duration_time,532815384,2.5337497576024512
0,954133614,conv,12,2,537002008,4096,duration_time,535953816,2.246871122182265
0,798391466,conv,12,3,537002008,4096,duration_time,532815384,2.669444284866642
0,994302266,conv,12,4,537002008,4096,duration_time,535953816,2.1561001491270866
0,1015068893,conv,12,6,537002008,4096,duration_time,535953816,2.111989913969317
0,968248136,conv,12,12,537002008,4096,duration_time,535953816,2.2141176257322535
0,837615729,conv,9,1,537002008,4096,duration_time,534383448,2.5519265195174
0,967957315,conv,9,3,537002008,4096,duration_time,535953816,2.21478285331208
0,844134214,conv,9,9,537002008,4096,duration_time,534383448,2.532220299271035
0,852968847,conv,7,1,537002008,4096,duration_time,534906648,2.5084463512651594
0,987731096,conv,7,7,537002008,4096,duration_time,534906648,2.166203535218051
0,978240895,conv,34,1,537002008,4096,duration_time,532815384,2.178667388465701
0,859173741,conv,34,2,537002008,4096,duration_time,532815384,2.4805943597850253
0,937638642,conv,34,17,537002008,4096,duration_time,532815384,2.2730094948454567
0,1429382286,conv,34,34,537002008,4096,duration_time,532815384,1.4910367624354344
0,1039453450,conv,42,1,537002008,4096,duration_time,520353816,2.0024131566449657
0,892720542,conv,42,2,537002008,4096,duration_time,531249624,2.3803624942238644
0,990714132,conv,42,3,537002008,4096,duration_time,520353816,2.1009241685067637
0,829125681,conv,42,6,537002008,4096,duration_time,531249624,2.562938942425545
0,985470068,conv,42,7,537002008,4096,duration_time,520353816,2.112103991371557
0,864745572,conv,42,14,537002008,4096,duration_time,531249624,2.457368461668168
0,1023741695,conv,42,21,537002008,4096,duration_time,520353816,2.033144956550783
0,1617860513,conv,42,42,537002008,4096,duration_time,531249624,1.313462117979265
0,945842292,conv,30,1,537002008,4096,duration_time,532815384,2.2532948188364577
0,826710509,conv,30,2,537002008,4096,duration_time,532815384,2.5780022302825234
0,810687242,conv,30,3,537002008,4096,duration_time,532815384,2.6289565514095017
0,850522978,conv,30,5,537002008,4096,duration_time,532815384,2.5058247585640183
0,854563915,conv,30,6,537002008,4096,duration_time,532815384,2.4939755805158237
0,891358143,conv,30,10,537002008,4096,duration_time,532815384,2.391027167628624
0,924857267,conv,30,15,537002008,4096,duration_time,532815384,2.3044221114391696
0,1386785993,conv,30,30,537002008,4096,duration_time,532815384,1.536835205113007
0,848560737,conv,15,1,537002008,4096,duration_time,532815384,2.511619313821728
0,804345493,conv,15,3,537002008,4096,duration_time,532815384,2.6496841898758547
0,839559881,conv,15,5,537002008,4096,duration_time,532815384,2.538546188583301
0,920343498,conv,15,15,537002008,4096,duration_time,532815384,2.315724010254267
0,852259251,conv,18,1,537002008,4096,duration_time,529686168,2.4860330580324788
0,816944761,conv,18,2,537002008,4096,duration_time,534383448,2.6164973374497227
0,964720398,conv,18,3,537002008,4096,duration_time,535953816,2.222214092751048
0,971102291,conv,18,6,537002008,4096,duration_time,535953816,2.207610139393647
0,808051720,conv,18,9,537002008,4096,duration_time,529686168,2.622040915895829
0,905457850,conv,18,18,537002008,4096,duration_time,534383448,2.360721475880959
0,1117975941,conv,8,1,537002008,4096,duration_time,537002008,1.9213365451126465
0,1457121673,conv,8,2,537002008,4096,duration_time,537002008,1.474144590532077
0,1926229071,conv,8,4,537002008,4096,duration_time,537002008,1.1151363378006043
0,2284748806,conv,8,8,537002008,4096,duration_time,537002008,0.940150631158706
0,950346728,conv,35,1,537002008,4096,duration_time,527605144,2.2206848446159957
0,795240740,conv,35,5,537002008,4096,duration_time,527605144,2.6538134552814787
0,788483984,conv,35,7,537002008,4096,duration_time,527605144,2.6765547795831957
0,1410978134,conv,35,35,537002008,4096,duration_time,527605144,1.4957145863183163
0,1122657195,conv,4,1,537002008,4096,duration_time,537002008,1.913324959361259
0,1457186916,conv,4,2,537002008,4096,duration_time,537002008,1.474078588281807
0,1913745741,conv,4,4,537002008,4096,duration_time,537002008,1.1224103526300153
0,909376741,conv,24,1,537002008,4096,duration_time,532815384,2.3436508103960842
0,811458394,conv,24,2,537002008,4096,duration_time,532815384,2.6264581791977863
0,814538960,conv,24,3,537002008,4096,duration_time,532815384,2.616524979971492
0,973326663,conv,24,4,537002008,4096,duration_time,535953816,2.2025650231262595
0,851153910,conv,24,6,537002008,4096,duration_time,532815384,2.5039672742618313
0,966081933,conv,24,8,537002008,4096,duration_time,535953816,2.219082244238595
0,1013037853,conv,24,12,537002008,4096,duration_time,535953816,2.116224243399521
0,1229917168,conv,24,24,537002008,4096,duration_time,535953816,1.743056621842358
0,848728740,conv,10,1,537002008,4096,duration_time,532815384,2.5111221472245657
0,879851574,conv,10,2,537002008,4096,duration_time,535430104,2.4341837638174186
0,854661896,conv,10,5,537002008,4096,duration_time,532815384,2.493689663684269
0,871086634,conv,10,10,537002008,4096,duration_time,535430104,2.458676706087537
0,991885290,conv,40,1,537002008,4096,duration_time,532815384,2.1486975938518054
0,898325039,conv,40,2,537002008,4096,duration_time,532815384,2.372483726349745
0,868648998,conv,40,4,537002008,4096,duration_time,532815384,2.45353594018651
0,884281795,conv,40,5,537002008,4096,duration_time,532815384,2.4101610460045713
0,880704568,conv,40,8,537002008,4096,duration_time,535430104,2.4318261694312002
0,906385214,conv,40,10,537002008,4096,duration_time,532815384,2.3513860366217316
0,1005539976,conv,40,20,537002008,4096,duration_time,532815384,2.11951944912034
0,1614601552,conv,40,40,537002008,4096,duration_time,535430104,1.3264699351657752
0,1035790960,conv,36,1,537002008,4096,duration_time,520353816,2.0094935603608666
0,868193687,conv,36,2,537002008,4096,duration_time,529686168,2.440405526699021
0,817135381,conv,36,3,537002008,4096,duration_time,532815384,2.6082110572568635
0,813700525,conv,36,4,537002008,4096,duration_time,534383448,2.6269293509427194
0,961693522,conv,36,6,537002008,4096,duration_time,535953816,2.229208385995554
0,938230732,conv,36,9,537002008,4096,duration_time,520353816,2.218447118613463
0,988580250,conv,36,12,537002008,4096,duration_time,535953816,2.1685799043628475
0,867076544,conv,36,18,537002008,4096,duration_time,529686168,2.443549749628563
0,1490738113,conv,36,36,537002008,4096,duration_time,534383448,1.4338761271075116
0,933050466,conv,3,1,537002008,4096,duration_time,535953816,2.297641276779556
0,969201006,conv,3,3,537002008,4096,duration_time,535953816,2.211940815917808
0,968436040,conv,49,1,537002008,4096,duration_time,516746968,2.1343566189461516
0,1022351963,conv,49,7,537002008,4096,duration_time,534906648,2.092847345567233
0,1685823232,conv,49,49,537002008,4096,duration_time,516746968,1.226100004297485
0,989384515,conv,33,1,537002008,4096,duration_time,535953816,2.166817078191283
0,967628343,conv,33,3,537002008,4096,duration_time,535953816,2.215535829958631
0,965365628,conv,33,11,537002008,4096,duration_time,535953816,2.2207288117782458
0,1535618562,conv,33,33,537002008,4096,duration_time,535953816,1.3960597488531792
0,934158203,conv,28,1,537002008,4096,duration_time,534906648,2.2904328037035926
0,857154450,conv,28,2,537002008,4096,duration_time,534906648,2.496197262932019
0,881092467,conv,28,4,537002008,4096,duration_time,534906648,2.4283791680629587
0,951428676,conv,28,7,537002008,4096,duration_time,534906648,2.2488565312067594
0,980136051,conv,28,14,537002008,4096,duration_time,534906648,2.182989381746555
0,1344153913,conv,28,28,537002008,4096,duration_time,534906648,1.5918017805152944
0,857416232,conv,21,1,537002008,4096,duration_time,531249624,2.478374465856858
0,786846967,conv,21,3,537002008,4096,duration_time,531249624,2.7006502981157197
0,783655710,conv,21,7,537002008,4096,duration_time,531249624,2.7116480731059815
0,854183878,conv,21,21,537002008,4096,duration_time,531249624,2.4877529894096173
0,977217484,conv,31,1,537002008,4096,duration_time,535953816,2.1937954437990794
0,1524860336,conv,31,31,537002008,4096,duration_time,535953816,1.4059092583020665
0,990874505,conv,37,1,537002008,4096,duration_time,530207064,2.140360101403558
0,1521369446,conv,37,37,537002008,4096,duration_time,530207064,1.394025797991476
0,966210773,conv,44,1,537002008,4096,duration_time,524491288,2.1713328091819983
0,1003276123,conv,44,2,537002008,4096,duration_time,535953816,2.1368147959004102
0,993299535,conv,44,4,537002008,4096,duration_time,535953816,2.1582767216336207
0,872374838,conv,44,11,537002008,4096,duration_time,524491288,2.404889573396889
0,1697221130,conv,44,22,537002008,4096,duration_time,535953816,1.2631325559799034
0,1752350171,conv,44,44,537002008,4096,duration_time,535953816,1.223394330356133
0,830715452,conv,13,1,537002008,4096,duration_time,533337816,2.568089059694053
0,944614587,conv,13,13,537002008,4096,duration_time,533337816,2.258435655514602
0,1126352857,conv,16,1,537002008,4096,duration_time,537002008,1.9070471732287708
0,1457060856,conv,16,2,537002008,4096,duration_time,537002008,1.474206120598713
0,1913679981,conv,16,4,537002008,4096,duration_time,537002008,1.1224489221429548
0,2284683006,conv,16,8,537002008,4096,duration_time,537002008,0.9401777079616445
0,1940611939,conv,16,16,537002008,4096,duration_time,537002008,1.1068714918382248
0,955833707,conv,22,1,537002008,4096,duration_time,535953816,2.2428747263251725
0,945920617,conv,22,2,537002008,4096,duration_time,535953816,2.266379678665995
0,1006496684,conv,22,11,537002008,4096,duration_time,535953816,2.1299774734280197
0,1173151586,conv,22,22,537002008,4096,duration_time,535953816,1.8273983427065836
0,1087203846,conv,23,1,537002008,4096,duration_time,536477784,1.9737891324567665
0,1732709398,conv,23,23,537002008,4096,duration_time,536477784,1.2384714589053092
0,883763354,conv,20,1,537002008,4096,duration_time,532815384,2.411574915789052
0,815002587,conv,20,2,537002008,4096,duration_time,532815384,2.6150365287122703
0,821687599,conv,20,4,537002008,4096,duration_time,535430104,2.6064898857016825
0,834436696,conv,20,5,537002008,4096,duration_time,532815384,2.55413208241743
0,898166025,conv,20,10,537002008,4096,duration_time,532815384,2.372903757966129
0,983211599,conv,20,20,537002008,4096,duration_time,535430104,2.178290429220211
0,891328244,conv,25,1,537002008,4096,duration_time,525009624,2.356077584365205
0,821534250,conv,25,5,537002008,4096,duration_time,535430104,2.6069764175991446
0,897029355,conv,25,25,537002008,4096,duration_time,525009624,2.3411034257624714
0,958137712,conv,47,1,537002008,4096,duration_time,522937816,2.183142608627433
0,1693194058,conv,47,47,537002008,4096,duration_time,522937816,1.2353877892004745
0,915583222,conv,26,1,537002008,4096,duration_time,526566168,2.3004622861033597
0,830754402,conv,26,2,537002008,4096,duration_time,533337816,2.567968654591613
0,873877741,conv,26,13,537002008,4096,duration_time,526566168,2.410250968962488
0,1004477606,conv,26,26,537002008,4096,duration_time,533337816,2.1238415383846796
0,878709414,conv,5,1,537002008,4096,duration_time,535430104,2.4373477532812684
0,860553283,conv,5,5,537002008,4096,duration_time,535430104,2.4887714198633764
0,949750803,conv,43,1,537002008,4096,duration_time,522937816,2.202421158679452
0,1605829526,conv,43,43,537002008,4096,duration_time,522937816,1.302598582310536
0,911092335,conv,6,1,537002008,4096,duration_time,535953816,2.353016463474034
0,971560322,conv,6,2,537002008,4096,duration_time,535953816,2.206569386846574
0,980362581,conv,6,3,537002008,4096,duration_time,535953816,2.1867575380256175
0,983719449,conv,6,6,537002008,4096,duration_time,535953816,2.1792953938028727
0,874350651,conv,17,1,537002008,4096,duration_time,532815384,2.4375363975110713
0,921331540,conv,17,17,537002008,4096,duration_time,532815384,2.3132406126029292
0,919009880,conv,29,1,537002008,4096,duration_time,527605144,2.2964068416761743
0,1225250845,conv,29,29,537002008,4096,duration_time,527605144,1.7224396005211489
0,1141906495,conv,2,1,537002008,4096,duration_time,537002008,1.8810717352124353
0,1457049964,conv,2,2,537002008,4096,duration_time,537002008,1.4742171408474776
0,941265295,conv,38,1,537002008,4096,duration_time,519322008,2.2069102547757273
0,837596708,conv,38,2,537002008,4096,duration_time,529165528,2.5270659397099733
0,876010268,conv,38,19,537002008,4096,duration_time,519322008,2.371305574696757
0,1543657323,conv,38,38,537002008,4096,duration_time,529165528,1.3711994757271657
0,968089761,conv,39,1,537002008,4096,duration_time,526566168,2.1756915080108983
0,795330766,conv,39,3,537002008,4096,duration_time,526566168,2.648287683617661
0,871328738,conv,39,13,537002008,4096,duration_time,526566168,2.417301966688949
0,1625953603,conv,39,39,537002008,4096,duration_time,526566168,1.2954026905280642
0,962963500,conv,45,1,537002008,4096,duration_time,525009624,2.180807991164774
0,881958896,conv,45,3,537002008,4096,duration_time,532815384,2.4165089163066846
0,832101987,conv,45,5,537002008,4096,duration_time,525009624,2.523775365050294
0,845995377,conv,45,9,537002008,4096,duration_time,525009624,2.482328571873508
0,952767482,conv,45,15,537002008,4096,duration_time,532815384,2.2369167464932436
0,1652682070,conv,45,45,537002008,4096,duration_time,525009624,1.270685108842501
0,851413939,conv,19,1,537002008,4096,duration_time,529165528,2.4860552723462046
0,839639573,conv,19,19,537002008,4096,duration_time,529165528,2.5209175223093014
0,1125831448,conv,1,1,537002008,4096,duration_time,537002008,1.9079303885282834
0,971926486,conv,41,1,537002008,4096,duration_time,516746968,2.126691577782561
0,1562769833,conv,41,41,537002008,4096,duration_time,516746968,1.3226438265909373
0,906807575,conv,11,1,537002008,4096,duration_time,535953816,2.3641347107185338
0,958991770,conv,11,11,537002008,4096,duration_time,535953816,2.2354886987194895


==> data/practice/doitgenli.csv <==
,duration_time:u,group,n_rows,n_strides,N,page_size,event,trueN,throughput
0,2258545101,doitgenli,40,1,1073807360,4096,duration_time,1065434880,1.8869401891124777
0,2140295346,doitgenli,40,2,1073807360,4096,duration_time,1065434880,1.991192256697081
0,2058599672,doitgenli,40,4,1073807360,4096,duration_time,1070663840,2.0803730896543153
0,2034577245,doitgenli,40,5,1073807360,4096,duration_time,1065434880,2.094656042415337
0,2180024398,doitgenli,40,8,1073807360,4096,duration_time,1073283120,1.9693047857347878
0,2048663032,doitgenli,40,10,1073807360,4096,duration_time,1065434880,2.080254025885112
0,2442665885,doitgenli,40,20,1073807360,4096,duration_time,1070663840,1.7532710414056485
0,2827406978,doitgenli,40,40,1073807360,4096,duration_time,1073283120,1.5183991952360527
0,2299328352,doitgenli,46,1,1073807360,4096,duration_time,1072759008,1.8662128130884719
0,2128672727,doitgenli,46,2,1073807360,4096,duration_time,1072759008,2.015827035115671
0,2572717447,doitgenli,46,23,1073807360,4096,duration_time,1072759008,1.6679002340516254
0,2896042470,doitgenli,46,46,1073807360,4096,duration_time,1072759008,1.4816896079566126
0,2096622151,doitgenli,14,1,1073807360,4096,duration_time,1069617024,2.0406481415639686
0,2074175855,doitgenli,14,2,1073807360,4096,duration_time,1073283120,2.0698015887375183
0,2058662004,doitgenli,14,7,1073807360,4096,duration_time,1069617024,2.0782761267691807
0,2319681019,doitgenli,14,14,1073807360,4096,duration_time,1073283120,1.8507425998815745
0,2159187621,doitgenli,26,1,1073807360,4096,duration_time,1066479648,1.9757053766473034
0,2084530365,doitgenli,26,2,1073807360,4096,duration_time,1073283120,2.0595202411455396
0,2104750573,doitgenli,26,13,1073807360,4096,duration_time,1066479648,2.026804813227624
0,2529655836,doitgenli,26,26,1073807360,4096,duration_time,1073283120,1.6971211731270466
0,2102524875,doitgenli,9,1,1073807360,4096,duration_time,1073283120,2.0418937873446086
0,2035161919,doitgenli,9,3,1073807360,4096,duration_time,1073283120,2.1094795651981735
0,2194223744,doitgenli,9,9,1073807360,4096,duration_time,1073283120,1.9565609440419947
0,2236159397,doitgenli,34,1,1073807360,4096,duration_time,1065434880,1.9058299357896802
0,2125614977,doitgenli,34,2,1073807360,4096,duration_time,1065434880,2.00494424724784
0,2188718891,doitgenli,34,17,1073807360,4096,duration_time,1065434880,1.9471388205786724
0,2481114291,doitgenli,34,34,1073807360,4096,duration_time,1065434880,1.7176715862945307
0,2102410553,doitgenli,5,1,1073807360,4096,duration_time,1073283120,2.0420048186468556
0,2041908144,doitgenli,5,5,1073807360,4096,duration_time,1073283120,2.1025100921483957
0,2135820869,doitgenli,24,1,1073807360,4096,duration_time,1065434880,1.9953637413400516
0,2080692691,doitgenli,24,2,1073807360,4096,duration_time,1071711168,2.060296886004681
0,2064339345,doitgenli,24,3,1073807360,4096,duration_time,1065434880,2.0644568589569756
0,2007451167,doitgenli,24,4,1073807360,4096,duration_time,1071711168,2.1354664773272662
0,2090185723,doitgenli,24,6,1073807360,4096,duration_time,1071711168,2.0509396006433254
0,2174694145,doitgenli,24,8,1073807360,4096,duration_time,1073283120,1.9741316220815042
0,2175447389,doitgenli,24,12,1073807360,4096,duration_time,1071711168,1.9705577315618548
0,2517104029,doitgenli,24,24,1073807360,4096,duration_time,1073283120,1.7055840483897617
0,2228101082,doitgenli,32,1,1073807360,4096,duration_time,1073807360,1.9277534016295585
0,2129034148,doitgenli,32,2,1073807360,4096,duration_time,1073807360,2.0174544612330005
0,2082625298,doitgenli,32,4,1073807360,4096,duration_time,1073807360,2.0624110559517463
0,2290010190,doitgenli,32,8,1073807360,4096,duration_time,1073807360,1.8756376974898963
0,3083038957,doitgenli,32,16,1073807360,4096,duration_time,1073807360,1.393180397622851
0,3103150199,doitgenli,32,32,1073807360,4096,duration_time,1073807360,1.3841513186774366
0,2190399632,doitgenli,28,1,1073807360,4096,duration_time,1069617024,1.95328196439361
0,2086757014,doitgenli,28,2,1073807360,4096,duration_time,1069617024,2.050295299019419
0,2038033320,doitgenli,28,4,1073807360,4096,duration_time,1073283120,2.1065075030274776
0,2072085518,doitgenli,28,7,1073807360,4096,duration_time,1069617024,2.0648125083802644
0,2190571426,doitgenli,28,14,1073807360,4096,duration_time,1069617024,1.95312877965021
0,2552524209,doitgenli,28,28,1073807360,4096,duration_time,1073283120,1.6819164593474771
0,2100748682,doitgenli,17,1,1073807360,4096,duration_time,1065434880,2.028676517336975
0,2192753700,doitgenli,17,17,1073807360,4096,duration_time,1065434880,1.9435559588840279
0,2104460408,doitgenli,15,1,1073807360,4096,duration_time,1073283120,2.0400157986721315
0,2035887246,doitgenli,15,3,1073807360,4096,duration_time,1073283120,2.1087280194101674
0,2040180969,doitgenli,15,5,1073807360,4096,duration_time,1073283120,2.104290033694555
0,2317310621,doitgenli,15,15,1073807360,4096,duration_time,1073283120,1.8526357412315162
0,2204200075,doitgenli,30,1,1073807360,4096,duration_time,1065434880,1.9334631045233042
0,2089691584,doitgenli,30,2,1073807360,4096,duration_time,1073283120,2.0544335407535432
0,2068916742,doitgenli,30,3,1073807360,4096,duration_time,1065434880,2.0598893292729707
0,2021251066,doitgenli,30,5,1073807360,4096,duration_time,1065434880,2.1084661829932214
0,2087979207,doitgenli,30,6,1073807360,4096,duration_time,1073283120,2.0561184065469478
0,2237606896,doitgenli,30,10,1073807360,4096,duration_time,1073283120,1.9186267649042854
0,2139380208,doitgenli,30,15,1073807360,4096,duration_time,1065434880,1.9920440060460727
0,2574520461,doitgenli,30,30,1073807360,4096,duration_time,1073283120,1.6675464596356144
0,2264713710,doitgenli,42,1,1073807360,4096,duration_time,1062303648,1.876270088019205
0,2119034350,doitgenli,42,2,1073807360,4096,duration_time,1073283120,2.025985317321543
0,2065082552,doitgenli,42,3,1073807360,4096,duration_time,1062303648,2.057648779166093
0,2085850665,doitgenli,42,6,1073807360,4096,duration_time,1073283120,2.0582166077550905
0,2020571948,doitgenli,42,7,1073807360,4096,duration_time,1062303648,2.1029761381206704
0,2327856482,doitgenli,42,14,1073807360,4096,duration_time,1073283120,1.8442427671965045
0,2342367041,doitgenli,42,21,1073807360,4096,duration_time,1062303648,1.814068639808871
0,2914541053,doitgenli,42,42,1073807360,4096,duration_time,1073283120,1.473004635011398
0,2098789052,doitgenli,12,1,1073807360,4096,duration_time,1071711168,2.0425324154968956
0,2068711869,doitgenli,12,2,1073807360,4096,duration_time,1071711168,2.0722289731301387
0,2025395177,doitgenli,12,3,1073807360,4096,duration_time,1071711168,2.1165472894774253
0,2031987754,doitgenli,12,4,1073807360,4096,duration_time,1073283120,2.1127747800393486
0,2082570106,doitgenli,12,6,1073807360,4096,duration_time,1071711168,2.058439550077744
0,2301457344,doitgenli,12,12,1073807360,4096,duration_time,1073283120,1.8653973714491752
0,2236384882,doitgenli,36,1,1073807360,4096,duration_time,1059177024,1.89444497237484
0,2120551067,doitgenli,36,2,1073807360,4096,duration_time,1068570720,2.0156472279853848
0,2048163479,doitgenli,36,3,1073807360,4096,duration_time,1071711168,2.093018802431249
0,2038483315,doitgenli,36,4,1073807360,4096,duration_time,1073283120,2.1060424916943705
0,2089184862,doitgenli,36,6,1073807360,4096,duration_time,1071711168,2.051922139573688
0,2027979310,doitgenli,36,9,1073807360,4096,duration_time,1059177024,2.0891278698499147
0,2303511424,doitgenli,36,12,1073807360,4096,duration_time,1073283120,1.8637339651413858
0,2288502043,doitgenli,36,18,1073807360,4096,duration_time,1068570720,1.8677208058756363
0,2681974222,doitgenli,36,36,1073807360,4096,duration_time,1073283120,1.6007359223604052
0,2204451627,doitgenli,29,1,1073807360,4096,duration_time,1070140368,1.941780631324327
0,2451162397,doitgenli,29,29,1073807360,4096,duration_time,1070140368,1.7463394009466766
0,2300610225,doitgenli,49,1,1073807360,4096,duration_time,1058656368,1.840653156272919
0,2128320415,doitgenli,49,7,1073807360,4096,duration_time,1073283120,2.017145750114886
0,2732216063,doitgenli,49,49,1073807360,4096,duration_time,1058656368,1.5498867492017963
0,2288647016,doitgenli,44,1,1073807360,4096,duration_time,1071711168,1.8730912377621103
0,2127120859,doitgenli,44,2,1073807360,4096,duration_time,1071711168,2.0153272691873876
0,2022727094,doitgenli,44,4,1073807360,4096,duration_time,1071711168,2.1193391262301446
0,2184650206,doitgenli,44,11,1073807360,4096,duration_time,1071711168,1.9622567769551662
0,2484594986,doitgenli,44,22,1073807360,4096,duration_time,1071711168,1.7253696059740822
0,2761496309,doitgenli,44,44,1073807360,4096,duration_time,1071711168,1.552362991769619
0,2123311454,doitgenli,4,1,1073807360,4096,duration_time,1073807360,2.0228918522096384
0,2107957842,doitgenli,4,2,1073807360,4096,duration_time,1073807360,2.0376258739239055
0,2086436206,doitgenli,4,4,1073807360,4096,duration_time,1073807360,2.058644030259893
0,2240001435,doitgenli,33,1,1073807360,4096,duration_time,1071711168,1.9137687168490587
0,2045619372,doitgenli,33,3,1073807360,4096,duration_time,1071711168,2.0956218594120744
0,2195352865,doitgenli,33,11,1073807360,4096,duration_time,1071711168,1.952690494700951
0,2526817704,doitgenli,33,33,1073807360,4096,duration_time,1071711168,1.6965389569709932
0,2251264945,doitgenli,35,1,1073807360,4096,duration_time,1073283120,1.9069867762721282
0,2049002738,doitgenli,35,5,1073807360,4096,duration_time,1073283120,2.0952302309710236
0,2133735686,doitgenli,35,7,1073807360,4096,duration_time,1073283120,2.012026376166631
0,2636854777,doitgenli,35,35,1073807360,4096,duration_time,1073283120,1.6281262500486957
0,2241171760,doitgenli,37,1,1073807360,4096,duration_time,1060218720,1.8922578606826637
0,2496866380,doitgenli,37,37,1073807360,4096,duration_time,1060218720,1.6984789069890076
0,2172184467,doitgenli,27,1,1073807360,4096,duration_time,1063868688,1.9590761358666875
0,2043094246,doitgenli,27,3,1073807360,4096,duration_time,1073283120,2.101289496754816
0,2212779447,doitgenli,27,9,1073807360,4096,duration_time,1073283120,1.9401538123559767
0,2424210373,doitgenli,27,27,1073807360,4096,duration_time,1063868688,1.7554065436712822
0,2099851190,doitgenli,6,1,1073807360,4096,duration_time,1071711168,2.041499270241145
0,2070669334,doitgenli,6,2,1073807360,4096,duration_time,1073283120,2.0733066402769262
0,2026238688,doitgenli,6,3,1073807360,4096,duration_time,1071711168,2.1156661835488553
0,2082271157,doitgenli,6,6,1073807360,4096,duration_time,1073283120,2.061754765015938
0,2101391175,doitgenli,13,1,1073807360,4096,duration_time,1073283120,2.042995388519227
0,2299335194,doitgenli,13,13,1073807360,4096,duration_time,1073283120,1.867119022577793
0,2125161910,doitgenli,21,1,1073807360,4096,duration_time,1073283120,2.0201437169556646
0,2038233565,doitgenli,21,3,1073807360,4096,duration_time,1073283120,2.1063005504965275
0,2132373682,doitgenli,21,7,1073807360,4096,duration_time,1073283120,2.013311511129408
0,2435788565,doitgenli,21,21,1073807360,4096,duration_time,1073283120,1.7625226350465275
0,2295783837,doitgenli,48,1,1073807360,4096,duration_time,1065434880,1.8563330969212672
0,2159344807,doitgenli,48,2,1073807360,4096,duration_time,1065434880,1.9736262157783309
0,2082367848,doitgenli,48,3,1073807360,4096,duration_time,1065434880,2.046583423813985
0,2018311723,doitgenli,48,4,1073807360,4096,duration_time,1071711168,2.1239755103974094
0,2036125971,doitgenli,48,6,1073807360,4096,duration_time,1065434880,2.093062797046362
0,2176556697,doitgenli,48,8,1073807360,4096,duration_time,1071711168,1.969553413383929
0,2188402136,doitgenli,48,12,1073807360,4096,duration_time,1071711168,1.9588925643417485
0,2244714758,doitgenli,48,16,1073807360,4096,duration_time,1071711168,1.9097502953201504
0,2503692105,doitgenli,48,24,1073807360,4096,duration_time,1071711168,1.7122092063313032
0,2881813248,doitgenli,48,48,1073807360,4096,duration_time,1071711168,1.4875511711159988
0,2240979486,doitgenli,38,1,1073807360,4096,duration_time,1058135840,1.8887024117988735
0,2124763218,doitgenli,38,2,1073807360,4096,duration_time,1068047760,2.0106668845770654
0,2245045338,doitgenli,38,19,1073807360,4096,duration_time,1058135840,1.8852819087255333
0,2583408030,doitgenli,38,38,1073807360,4096,duration_time,1068047760,1.6537035537510503
0,2111623450,doitgenli,20,1,1073807360,4096,duration_time,1065434880,2.0182289223961782
0,2075068193,doitgenli,20,2,1073807360,4096,duration_time,1070663840,2.0638624670008614
0,2036486059,doitgenli,20,4,1073807360,4096,duration_time,1073283120,2.1081079642195575
0,2015695328,doitgenli,20,5,1073807360,4096,duration_time,1065434880,2.1142776196383584
0,2117033760,doitgenli,20,10,1073807360,4096,duration_time,1070663840,2.022950904665781
0,2426948345,doitgenli,20,20,1073807360,4096,duration_time,1073283120,1.7689426677929563
0,2299119996,doitgenli,45,1,1073807360,4096,duration_time,1073283120,1.8672937852174638
0,2064428787,doitgenli,45,3,1073807360,4096,duration_time,1073283120,2.0795740240760363
0,2044776215,doitgenli,45,5,1073807360,4096,duration_time,1073283120,2.0995610416957047
0,2224734024,doitgenli,45,9,1073807360,4096,duration_time,1073283120,1.929728423122278
0,2340149595,doitgenli,45,15,1073807360,4096,duration_time,1073283120,1.8345547178576846
0,3067473651,doitgenli,45,45,1073807360,4096,duration_time,1073283120,1.3995662126064012
0,2265831844,doitgenli,39,1,1073807360,4096,duration_time,1073283120,1.8947268710025245
0,2054628331,doitgenli,39,3,1073807360,4096,duration_time,1073283120,2.0894934695612353
0,2333549270,doitgenli,39,13,1073807360,4096,duration_time,1073283120,1.8397436622368808
0,2801549112,doitgenli,39,39,1073807360,4096,duration_time,1073283120,1.5324137855056814
0,2104813260,doitgenli,16,1,1073807360,4096,duration_time,1073807360,2.0406700782567286
0,2094235328,doitgenli,16,2,1073807360,4096,duration_time,1073807360,2.050977453475563
0,2070083505,doitgenli,16,4,1073807360,4096,duration_time,1073807360,2.0749063647072536
0,2255079322,doitgenli,16,8,1073807360,4096,duration_time,1073807360,1.9046910670045158
0,3049190571,doitgenli,16,16,1073807360,4096,duration_time,1073807360,1.4086457831959496
0,2283219352,doitgenli,43,1,1073807360,4096,duration_time,1068047760,1.8711259766862733
0,2710237949,doitgenli,43,43,1073807360,4096,duration_time,1068047760,1.5763158513725024
0,2109389466,doitgenli,18,1,1073807360,4096,duration_time,1068570720,2.0263128023035266
0,2076581370,doitgenli,18,2,1073807360,4096,duration_time,1073283120,2.0674039274463873
0,2026247613,doitgenli,18,3,1073807360,4096,duration_time,1071711168,2.115656864687445
0,2087360596,doitgenli,18,6,1073807360,4096,duration_time,1073283120,2.056727758599502
0,2057343616,doitgenli,18,9,1073807360,4096,duration_time,1068570720,2.0775736472793467
0,2378705735,doitgenli,18,18,1073807360,4096,duration_time,1073283120,1.80481865277884
0,2096779069,doitgenli,10,1,1073807360,4096,duration_time,1070663840,2.042492422457504
0,2071528815,doitgenli,10,2,1073807360,4096,duration_time,1073283120,2.072446421654048
0,2074676304,doitgenli,10,5,1073807360,4096,duration_time,1070663840,2.064252313357506
0,2247587149,doitgenli,10,10,1073807360,4096,duration_time,1073283120,1.9101072374035006
0,2129128047,doitgenli,2,1,1073807360,4096,duration_time,1073807360,2.017365487271701
0,2103823650,doitgenli,2,2,1073807360,4096,duration_time,1073807360,2.0416299816764583
0,2111957060,doitgenli,19,1,1073807360,4096,duration_time,1068047760,2.022858854904938
0,2296173866,doitgenli,19,19,1073807360,4096,duration_time,1068047760,1.8605694905160983
0,2252202472,doitgenli,41,1,1073807360,4096,duration_time,1054495728,1.8728258069330457
0,2581946432,doitgenli,41,41,1073807360,4096,duration_time,1054495728,1.6336446255132842
0,2105977199,doitgenli,3,1,1073807360,4096,duration_time,1073283120,2.038546515146767
0,2033096987,doitgenli,3,3,1073807360,4096,duration_time,1073283120,2.1116220758040996
0,2121185315,doitgenli,8,1,1073807360,4096,duration_time,1073807360,2.024919468198374
0,2103435918,doitgenli,8,2,1073807360,4096,duration_time,1073807360,2.0420063208219874
0,2089246197,doitgenli,8,4,1073807360,4096,duration_time,1073807360,2.0558751985130455
0,2282328575,doitgenli,8,8,1073807360,4096,duration_time,1073807360,1.881950516261665
0,2129323074,doitgenli,22,1,1073807360,4096,duration_time,1071711168,2.013242952346836
0,2078709830,doitgenli,22,2,1073807360,4096,duration_time,1071711168,2.062262183077279
0,2171670113,doitgenli,22,11,1073807360,4096,duration_time,1071711168,1.9739852044461967
0,2544569988,doitgenli,22,22,1073807360,4096,duration_time,1071711168,1.6847029919461582
0,2224471781,doitgenli,31,1,1073807360,4096,duration_time,1071711168,1.9271292666490338
0,2527033567,doitgenli,31,31,1073807360,4096,duration_time,1071711168,1.6963940360670327
0,2144306386,doitgenli,25,1,1073807360,4096,duration_time,1062825200,1.9825995145826143
0,2046530534,doitgenli,25,5,1073807360,4096,duration_time,1073283120,2.0977612640887187
0,2379120530,doitgenli,25,25,1073807360,4096,duration_time,1062825200,1.7869211527505082
0,2303480678,doitgenli,47,1,1073807360,4096,duration_time,1070140368,1.8583014448016133
0,2854940965,doitgenli,47,47,1073807360,4096,duration_time,1070140368,1.4993520091929466
0,2098251580,doitgenli,11,1,1073807360,4096,duration_time,1071711168,2.04305561490391
0,2181005882,doitgenli,11,11,1073807360,4096,duration_time,1071711168,1.9655355849242042
0,2137790177,doitgenli,23,1,1073807360,4096,duration_time,1072759008,2.0072297450733396
0,2642334680,doitgenli,23,23,1073807360,4096,duration_time,1072759008,1.623956293076394
0,2101970832,doitgenli,7,1,1073807360,4096,duration_time,1073283120,2.0424319950791783
0,2112657983,doitgenli,7,7,1073807360,4096,duration_time,1073283120,2.0321000912337452
0,2108547638,doitgenli,1,1,1073807360,4096,duration_time,1073807360,2.037055915926145


==> data/practice/gemverouter.csv <==
,duration_time:u,group,n_rows,n_strides,N,page_size,event,trueN,throughput
0,2906857252,gemverouter,19,1,1073872896,4096,duration_time,1068113120,1.469784069052731
0,2694737862,gemverouter,19,19,1073872896,4096,duration_time,1068113120,1.5854798124330507
0,2981563798,gemverouter,22,1,1073872896,4096,duration_time,1071776640,1.4378718184315706
0,2607530567,gemverouter,22,2,1073872896,4096,duration_time,1071776640,1.644125140566377
0,2900078315,gemverouter,22,11,1073872896,4096,duration_time,1071776640,1.4782726858877948
0,2849354465,gemverouter,22,22,1073872896,4096,duration_time,1071776640,1.5045887104116407
0,2913175450,gemverouter,36,1,1073872896,4096,duration_time,1059242112,1.4544158155664808
0,2681714552,gemverouter,36,2,1073872896,4096,duration_time,1068636096,1.593959499086911
0,2603249025,gemverouter,36,3,1073872896,4096,duration_time,1071776640,1.646829219498123
0,2700335475,gemverouter,36,4,1073872896,4096,duration_time,1073348640,1.5899485822219923
0,2784446096,gemverouter,36,6,1073872896,4096,duration_time,1071776640,1.5396622567621794
0,2576019139,gemverouter,36,9,1073872896,4096,duration_time,1059242112,1.6447736679645841
0,3079129204,gemverouter,36,12,1073872896,4096,duration_time,1073348640,1.3943534926766263
0,2729654537,gemverouter,36,18,1073872896,4096,duration_time,1068636096,1.5659653359277823
0,3055058503,gemverouter,36,36,1073872896,4096,duration_time,1073348640,1.4053395559476132
0,2906239177,gemverouter,40,1,1073872896,4096,duration_time,1065500160,1.4665003051811796
0,2702182565,gemverouter,40,2,1073872896,4096,duration_time,1065500160,1.577243778863624
0,2658979228,gemverouter,40,4,1073872896,4096,duration_time,1070729280,1.6107373366814433
0,2570939959,gemverouter,40,5,1073872896,4096,duration_time,1065500160,1.657759694107271
0,3052242697,gemverouter,40,8,1073872896,4096,duration_time,1073348640,1.406636033307544
0,2639198370,gemverouter,40,10,1073872896,4096,duration_time,1065500160,1.6148845378379042
0,2751182679,gemverouter,40,20,1073872896,4096,duration_time,1070729280,1.5567549013345616
0,3225248353,gemverouter,40,40,1073872896,4096,duration_time,1073348640,1.331182622264252
0,2848663023,gemverouter,10,1,1073872896,4096,duration_time,1070729280,1.503483242987986
0,2613481413,gemverouter,10,2,1073872896,4096,duration_time,1073348640,1.6427874859349536
0,2697040254,gemverouter,10,5,1073872896,4096,duration_time,1070729280,1.588006376118404
0,3074834454,gemverouter,10,10,1073872896,4096,duration_time,1073348640,1.3963010445699917
0,2974012551,gemverouter,28,1,1073872896,4096,duration_time,1069682432,1.4387060090117285
0,2649629324,gemverouter,28,2,1073872896,4096,duration_time,1069682432,1.6148408719830427
0,2697004739,gemverouter,28,4,1073872896,4096,duration_time,1073348640,1.5919121304888444
0,2694853215,gemverouter,28,7,1073872896,4096,duration_time,1069682432,1.5877412929891248
0,2704582524,gemverouter,28,14,1073872896,4096,duration_time,1069682432,1.582029644143334
0,3117233210,gemverouter,28,28,1073872896,4096,duration_time,1073348640,1.377309386486358
0,2965664507,gemverouter,26,1,1073872896,4096,duration_time,1066544960,1.4385240912889274
0,2614861365,gemverouter,26,2,1073872896,4096,duration_time,1073348640,1.6419205306511537
0,2671489508,gemverouter,26,13,1073872896,4096,duration_time,1066544960,1.5969292887823687
0,3157825764,gemverouter,26,26,1073872896,4096,duration_time,1073348640,1.3596046396687769
0,2926089004,gemverouter,47,1,1073872896,4096,duration_time,1070205792,1.462984605782005
0,3095848220,gemverouter,47,47,1073872896,4096,duration_time,1070205792,1.3827626110171511
0,2868698216,gemverouter,17,1,1073872896,4096,duration_time,1065500160,1.4856915294292496
0,2681094541,gemverouter,17,17,1073872896,4096,duration_time,1065500160,1.5896495162048074
0,2987753083,gemverouter,32,1,1073872896,4096,duration_time,1073872896,1.437699657458608
0,2654433518,gemverouter,32,2,1073872896,4096,duration_time,1073872896,1.6182328752525947
0,2812555565,gemverouter,32,4,1073872896,4096,duration_time,1073872896,1.5272557233904818
0,3842718127,gemverouter,32,8,1073872896,4096,duration_time,1073872896,1.1178263515657545
0,5505629514,gemverouter,32,16,1073872896,4096,duration_time,1073872896,0.7801998977732159
0,6189728199,gemverouter,32,32,1073872896,4096,duration_time,1073872896,0.6939709541194347
0,2953116993,gemverouter,39,1,1073872896,4096,duration_time,1073348640,1.45385183525643
0,2644507821,gemverouter,39,3,1073872896,4096,duration_time,1073348640,1.6235136557003966
0,3159973876,gemverouter,39,13,1073872896,4096,duration_time,1073348640,1.3586803968881924
0,3203094890,gemverouter,39,39,1073872896,4096,duration_time,1073348640,1.3403894381661605
0,2953964020,gemverouter,30,1,1073872896,4096,duration_time,1065500160,1.442807228234283
0,2629485889,gemverouter,30,2,1073872896,4096,duration_time,1073348640,1.632788591093291
0,2591738828,gemverouter,30,3,1073872896,4096,duration_time,1065500160,1.6444560670833148
0,2568209452,gemverouter,30,5,1073872896,4096,duration_time,1065500160,1.6595222156358609
0,2903695133,gemverouter,30,6,1073872896,4096,duration_time,1073348640,1.4785968785794015
0,3089320818,gemverouter,30,10,1073872896,4096,duration_time,1073348640,1.3897535454992036
0,2656738972,gemverouter,30,15,1073872896,4096,duration_time,1065500160,1.6042225769705765
0,3059428423,gemverouter,30,30,1073872896,4096,duration_time,1073348640,1.403332245893827
0,2888193485,gemverouter,18,1,1073872896,4096,duration_time,1068636096,1.4800062413408568
0,2610363667,gemverouter,18,2,1073872896,4096,duration_time,1073348640,1.6447495857672003
0,2616998925,gemverouter,18,3,1073872896,4096,duration_time,1071776640,1.6381766606954185
0,2913602724,gemverouter,18,6,1073872896,4096,duration_time,1073348640,1.473568968286014
0,2639884825,gemverouter,18,9,1073872896,4096,duration_time,1068636096,1.6192162413752273
0,3204549446,gemverouter,18,18,1073872896,4096,duration_time,1073348640,1.3397810307964273
0,2927045574,gemverouter,20,1,1073872896,4096,duration_time,1065500160,1.4560759415083846
0,2608164184,gemverouter,20,2,1073872896,4096,duration_time,1070729280,1.6421194441185532
0,2697138158,gemverouter,20,4,1073872896,4096,duration_time,1073348640,1.5918333835681844
0,2553741907,gemverouter,20,5,1073872896,4096,duration_time,1065500160,1.6689237970045185
0,2796079628,gemverouter,20,10,1073872896,4096,duration_time,1070729280,1.5317579217382717
0,3200564563,gemverouter,20,20,1073872896,4096,duration_time,1073348640,1.3414491335789998
0,2865769538,gemverouter,2,1,1073872896,4096,duration_time,1073872896,1.498896379154687
0,2640381904,gemverouter,2,2,1073872896,4096,duration_time,1073872896,1.6268448050990734
0,2899066459,gemverouter,38,1,1073872896,4096,duration_time,1058200896,1.460057450859563
0,2682414343,gemverouter,38,2,1073872896,4096,duration_time,1068113120,1.5927638066614678
0,2603864974,gemverouter,38,19,1073872896,4096,duration_time,1058200896,1.6255849002406835
0,2826788380,gemverouter,38,38,1073872896,4096,duration_time,1068113120,1.5114157501949261
0,2855297111,gemverouter,14,1,1073872896,4096,duration_time,1069682432,1.4985234676686505
0,2609601046,gemverouter,14,2,1073872896,4096,duration_time,1073348640,1.6452302418336784
0,2692824411,gemverouter,14,7,1073872896,4096,duration_time,1069682432,1.5889375150201726
0,3193712846,gemverouter,14,14,1073872896,4096,duration_time,1073348640,1.3443270472413662
0,2969417387,gemverouter,24,1,1073872896,4096,duration_time,1065500160,1.4352986072819813
0,2605179818,gemverouter,24,2,1073872896,4096,duration_time,1071776640,1.6456086947929827
0,2597967766,gemverouter,24,3,1073872896,4096,duration_time,1065500160,1.640513287261471
0,2674515281,gemverouter,24,4,1073872896,4096,duration_time,1071776640,1.602947117354683
0,2790310805,gemverouter,24,6,1073872896,4096,duration_time,1071776640,1.5364261760080165
0,3032477790,gemverouter,24,8,1073872896,4096,duration_time,1073348640,1.4158041236635075
0,2898608322,gemverouter,24,12,1073872896,4096,duration_time,1071776640,1.479022373413306
0,3173120849,gemverouter,24,24,1073872896,4096,duration_time,1073348640,1.3530510700066942
0,2891949812,gemverouter,42,1,1073872896,4096,duration_time,1062368832,1.46941530947979
0,2678821200,gemverouter,42,2,1073872896,4096,duration_time,1073348640,1.6027178521657213
0,2559595308,gemverouter,42,3,1073872896,4096,duration_time,1062368832,1.6602137512591502
0,2898259036,gemverouter,42,6,1073872896,4096,duration_time,1073348640,1.4813701973048898
0,2560846087,gemverouter,42,7,1073872896,4096,duration_time,1062368832,1.6594028628164095
0,3197808420,gemverouter,42,14,1073872896,4096,duration_time,1073348640,1.3426053084193206
0,2643343906,gemverouter,42,21,1073872896,4096,duration_time,1062368832,1.6076134922717846
0,3329348990,gemverouter,42,42,1073872896,4096,duration_time,1073348640,1.289559782676913
0,2953078364,gemverouter,34,1,1073872896,4096,duration_time,1065500160,1.4432399397038147
0,2676956766,gemverouter,34,2,1073872896,4096,duration_time,1065500160,1.5921066392000147
0,2664222240,gemverouter,34,17,1073872896,4096,duration_time,1065500160,1.5997166362517865
0,2794702866,gemverouter,34,34,1073872896,4096,duration_time,1065500160,1.5250281852324834
0,2877849846,gemverouter,13,1,1073872896,4096,duration_time,1073348640,1.4918758065044648
0,3127145510,gemverouter,13,13,1073872896,4096,duration_time,1073348640,1.3729436466165592
0,2915548431,gemverouter,48,1,1073872896,4096,duration_time,1065500160,1.4618178160525985
0,2746995540,gemverouter,48,2,1073872896,4096,duration_time,1065500160,1.5515134909902328
0,2610795660,gemverouter,48,3,1073872896,4096,duration_time,1065500160,1.6324527826126385
0,2689875368,gemverouter,48,4,1073872896,4096,duration_time,1071776640,1.5937937537929825
0,2567339324,gemverouter,48,6,1073872896,4096,duration_time,1065500160,1.6600846643674905
0,2929486280,gemverouter,48,8,1073872896,4096,duration_time,1071776640,1.4634328855774672
0,2935813713,gemverouter,48,12,1073872896,4096,duration_time,1071776640,1.4602788116345309
0,2871668093,gemverouter,48,16,1073872896,4096,duration_time,1071776640,1.492897654311194
0,2815852178,gemverouter,48,24,1073872896,4096,duration_time,1071776640,1.5224899209890272
0,3190862027,gemverouter,48,48,1073872896,4096,duration_time,1071776640,1.3435574850068563
0,2940721844,gemverouter,45,1,1073872896,4096,duration_time,1073348640,1.459979823919722
0,2650691083,gemverouter,45,3,1073872896,4096,duration_time,1073348640,1.6197264885128826
0,2819546255,gemverouter,45,5,1073872896,4096,duration_time,1073348640,1.5227253507142766
0,3081763868,gemverouter,45,9,1073872896,4096,duration_time,1073348640,1.3931614308874103
0,3194189845,gemverouter,45,15,1073872896,4096,duration_time,1073348640,1.3441262944094046
0,3539432543,gemverouter,45,45,1073872896,4096,duration_time,1073348640,1.2130177670686575
0,2865437156,gemverouter,12,1,1073872896,4096,duration_time,1071776640,1.4961439831346977
0,2601998786,gemverouter,12,2,1073872896,4096,duration_time,1071776640,1.6476205073832806
0,2618149166,gemverouter,12,3,1073872896,4096,duration_time,1071776640,1.6374569545820905
0,2678640946,gemverouter,12,4,1073872896,4096,duration_time,1073348640,1.6028257039866813
0,2761877310,gemverouter,12,6,1073872896,4096,duration_time,1071776640,1.552243665740532
0,3094842421,gemverouter,12,12,1073872896,4096,duration_time,1073348640,1.387274043701626
0,2989034229,gemverouter,23,1,1073872896,4096,duration_time,1072824512,1.4356804637314844
0,2991080365,gemverouter,23,23,1073872896,4096,duration_time,1072824512,1.434698344522749
0,2985767456,gemverouter,29,1,1073872896,4096,duration_time,1070205792,1.4337429927429686
0,2786625516,gemverouter,29,29,1073872896,4096,duration_time,1070205792,1.5362032477707348
0,2955662819,gemverouter,27,1,1073872896,4096,duration_time,1063933920,1.4398583128774676
0,2638806291,gemverouter,27,3,1073872896,4096,duration_time,1073348640,1.627021496289134
0,3050606449,gemverouter,27,9,1073872896,4096,duration_time,1073348640,1.4073905080110842
0,2677077176,gemverouter,27,27,1073872896,4096,duration_time,1063933920,1.5896948052722109
0,2894259192,gemverouter,15,1,1073872896,4096,duration_time,1073348640,1.483417439553216
0,2642030048,gemverouter,15,3,1073872896,4096,duration_time,1073348640,1.6250362342586044
0,2803200403,gemverouter,15,5,1073872896,4096,duration_time,1073348640,1.5316045743305353
0,3182552370,gemverouter,15,15,1073872896,4096,duration_time,1073348640,1.3490412916598762
0,2861914278,gemverouter,9,1,1073872896,4096,duration_time,1073348640,1.5001827947832056
0,2631137328,gemverouter,9,3,1073872896,4096,duration_time,1073348640,1.6317637678241323
0,3047000715,gemverouter,9,9,1073872896,4096,duration_time,1073348640,1.4090559739169606
0,2909785143,gemverouter,37,1,1073872896,4096,duration_time,1060283840,1.457542447834266
0,2724128339,gemverouter,37,37,1073872896,4096,duration_time,1060283840,1.5568779558884065
0,2909772608,gemverouter,43,1,1073872896,4096,duration_time,1068113120,1.4683114647012308
0,2927109157,gemverouter,43,43,1073872896,4096,duration_time,1068113120,1.4596150163319652
0,2864376815,gemverouter,3,1,1073872896,4096,duration_time,1073348640,1.498893070742859
0,2629067847,gemverouter,3,3,1073872896,4096,duration_time,1073348640,1.6330482170321867
0,2858218370,gemverouter,5,1,1073872896,4096,duration_time,1073348640,1.5021226527208975
0,2796903954,gemverouter,5,5,1073872896,4096,duration_time,1073348640,1.5350525547578384
0,2851731891,gemverouter,4,1,1073872896,4096,duration_time,1073872896,1.5062746948815462
0,2648447193,gemverouter,4,2,1073872896,4096,duration_time,1073872896,1.6218905913447073
0,2829413143,gemverouter,4,4,1073872896,4096,duration_time,1073872896,1.5181563691492332
0,2968140662,gemverouter,35,1,1073872896,4096,duration_time,1073348640,1.4464929559999404
0,2816740960,gemverouter,35,5,1073872896,4096,duration_time,1073348640,1.5242418883985698
0,3007350882,gemverouter,35,7,1073872896,4096,duration_time,1073348640,1.4276333984495795
0,3029641241,gemverouter,35,35,1073872896,4096,duration_time,1073348640,1.4171296924195784
0,2988983408,gemverouter,33,1,1073872896,4096,duration_time,1071776640,1.4343025620435295
0,2607904391,gemverouter,33,3,1073872896,4096,duration_time,1071776640,1.6438894672653666
0,2910933187,gemverouter,33,11,1073872896,4096,duration_time,1071776640,1.47276020595247
0,2884033067,gemverouter,33,33,1073872896,4096,duration_time,1071776640,1.4864970201120098
0,2954891393,gemverouter,25,1,1073872896,4096,duration_time,1062890400,1.4388216128930327
0,2810475217,gemverouter,25,5,1073872896,4096,duration_time,1073348640,1.527640070985191
0,2620682695,gemverouter,25,25,1073872896,4096,duration_time,1062890400,1.622310708622434
0,2849900181,gemverouter,6,1,1073872896,4096,duration_time,1071776640,1.5043006027304786
0,2612961216,gemverouter,6,2,1073872896,4096,duration_time,1073348640,1.6431145375255352
0,2602095560,gemverouter,6,3,1073872896,4096,duration_time,1071776640,1.6475592310683624
0,2888596514,gemverouter,6,6,1073872896,4096,duration_time,1073348640,1.486325466084115
0,2999096454,gemverouter,31,1,1073872896,4096,duration_time,1071776640,1.4294660494437035
0,2863430844,gemverouter,31,31,1073872896,4096,duration_time,1071776640,1.4971922821126111
0,2899594064,gemverouter,49,1,1073872896,4096,duration_time,1058721440,1.4605098736331252
0,3003777594,gemverouter,49,7,1073872896,4096,duration_time,1073348640,1.429331708371482
0,2951061243,gemverouter,49,49,1073872896,4096,duration_time,1058721440,1.435038249390882
0,2938054675,gemverouter,44,1,1073872896,4096,duration_time,1071776640,1.4591650034559007
0,2687222894,gemverouter,44,2,1073872896,4096,duration_time,1071776640,1.595366937953752
0,2674105616,gemverouter,44,4,1073872896,4096,duration_time,1071776640,1.603192684069364
0,2967657666,gemverouter,44,11,1073872896,4096,duration_time,1071776640,1.4446095346901782
0,2832741786,gemverouter,44,22,1073872896,4096,duration_time,1071776640,1.5134124053197413
0,3088633602,gemverouter,44,44,1073872896,4096,duration_time,1071776640,1.388026911713952
0,2857075504,gemverouter,7,1,1073872896,4096,duration_time,1073348640,1.5027235206031853
0,2965378349,gemverouter,7,7,1073872896,4096,duration_time,1073348640,1.4478403949525835
0,2981661743,gemverouter,21,1,1073872896,4096,duration_time,1073348640,1.439933476719663
0,2640866363,gemverouter,21,3,1073872896,4096,duration_time,1073348640,1.6257522986217081
0,2996290647,gemverouter,21,7,1073872896,4096,duration_time,1073348640,1.4329032346373707
0,3185964862,gemverouter,21,21,1073872896,4096,duration_time,1073348640,1.3475963313998407
0,2862647619,gemverouter,11,1,1073872896,4096,duration_time,1071776640,1.4976019163328254
0,2939043914,gemverouter,11,11,1073872896,4096,duration_time,1071776640,1.4586738699542956
0,2844608458,gemverouter,8,1,1073872896,4096,duration_time,1073872896,1.510046689174261
0,2664904118,gemverouter,8,2,1073872896,4096,duration_time,1073872896,1.6118747218656968
0,2828839557,gemverouter,8,4,1073872896,4096,duration_time,1073872896,1.5184641961650849
0,3860818406,gemverouter,8,8,1073872896,4096,duration_time,1073872896,1.112585760916516
0,2939322356,gemverouter,46,1,1073872896,4096,duration_time,1072824512,1.4599616946539498
0,2701792052,gemverouter,46,2,1073872896,4096,duration_time,1072824512,1.588315445973486
0,2979550880,gemverouter,46,23,1073872896,4096,duration_time,1072824512,1.4402499641153972
0,3195578822,gemverouter,46,46,1073872896,4096,duration_time,1072824512,1.342885995631373
0,2885765652,gemverouter,16,1,1073872896,4096,duration_time,1073872896,1.4885101917485848
0,2642919571,gemverouter,16,2,1073872896,4096,duration_time,1073872896,1.625282748341342
0,2829354568,gemverouter,16,4,1073872896,4096,duration_time,1073872896,1.5181877989354922
0,3868210395,gemverouter,16,8,1073872896,4096,duration_time,1073872896,1.1104596558533368
0,5516771181,gemverouter,16,16,1073872896,4096,duration_time,1073872896,0.7786242066362766
0,2852688750,gemverouter,1,1,1073872896,4096,duration_time,1073872896,1.5057694548695506
0,2886687414,gemverouter,41,1,1073872896,4096,duration_time,1054560672,1.4612744932278283
0,2750232281,gemverouter,41,41,1073872896,4096,duration_time,1054560672,1.5337768802808986


==> data/practice/gemversum.csv <==
,duration_time:u,group,n_rows,n_strides,N,page_size,event,trueN,throughput
0,2203931119,gemversum,7,1,1073741824,4096,duration_time,1073741760,1.9487755324897702
0,2220131553,gemversum,7,7,1073741824,4096,duration_time,1073741760,1.9345551997566695
0,2184592211,gemversum,11,1,1073741824,4096,duration_time,1073741680,1.9660267478633797
0,2140560778,gemversum,11,11,1073741824,4096,duration_time,1073741680,2.006468007889473
0,2148915001,gemversum,22,1,1073741824,4096,duration_time,1073741504,1.9986672409105677
0,2260313910,gemversum,22,2,1073741824,4096,duration_time,1073741504,1.900163511359358
0,2158907397,gemversum,22,11,1073741824,4096,duration_time,1073741504,1.989416508539574
0,2340979097,gemversum,22,22,1073741824,4096,duration_time,1073741504,1.8346878968308875
0,2153366261,gemversum,4,1,1073741824,4096,duration_time,1073741824,1.9945363563026495
0,2453545416,gemversum,4,2,1073741824,4096,duration_time,1073741824,1.7505146911044585
0,3004345267,gemversum,4,4,1073741824,4096,duration_time,1073741824,1.4295851223147715
0,2253108203,gemversum,36,1,1073741824,4096,duration_time,1073741760,1.9062409138989762
0,2356612941,gemversum,36,2,1073741824,4096,duration_time,1073741760,1.8225169544293018
0,2145531475,gemversum,36,3,1073741824,4096,duration_time,1073741760,2.0018196377193673
0,2692068731,gemversum,36,4,1073741824,4096,duration_time,1073741760,1.595415076347098
0,2253127893,gemversum,36,6,1073741824,4096,duration_time,1073741760,1.906224255331253
0,2234699125,gemversum,36,9,1073741824,4096,duration_time,1073741760,1.9219442080374018
0,2508682321,gemversum,36,12,1073741824,4096,duration_time,1073741760,1.7120410201192628
0,2555709640,gemversum,36,18,1073741824,4096,duration_time,1073741760,1.6805379503126967
0,3745918985,gemversum,36,36,1073741824,4096,duration_time,1073741760,1.1465723250285405
0,2179461460,gemversum,27,1,1073741824,4096,duration_time,1073741616,1.9706549268368343
0,2141764598,gemversum,27,3,1073741824,4096,duration_time,1073741760,2.0053403833505703
0,2232303795,gemversum,27,9,1073741824,4096,duration_time,1073741760,1.9240065127425903
0,3291522529,gemversum,27,27,1073741824,4096,duration_time,1073741616,1.304857076370933
0,2362267689,gemversum,31,1,1073741824,4096,duration_time,1073741792,1.818154304865489
0,3107515192,gemversum,31,31,1073741824,4096,duration_time,1073741792,1.3821226615583349
0,2259303705,gemversum,34,1,1073741824,4096,duration_time,1073741760,1.9010135868386937
0,2363316229,gemversum,34,2,1073741824,4096,duration_time,1073741760,1.8173475844226517
0,2251480805,gemversum,34,17,1073741824,4096,duration_time,1073741760,1.9076187682621615
0,3105200844,gemversum,34,34,1073741824,4096,duration_time,1073741760,1.3831527349668593
0,2207988203,gemversum,10,1,1073741824,4096,duration_time,1073741760,1.9451947406985308
0,2349073131,gemversum,10,2,1073741824,4096,duration_time,1073741760,1.828366679317316
0,2107316959,gemversum,10,5,1073741824,4096,duration_time,1073741760,2.038121043755146
0,2221616458,gemversum,10,10,1073741824,4096,duration_time,1073741760,1.9332621634728635
0,2197787724,gemversum,19,1,1073741824,4096,duration_time,1073741680,1.9542227272901085
0,2273922279,gemversum,19,19,1073741824,4096,duration_time,1073741680,1.8887922246352202
0,2164232906,gemversum,48,1,1073741824,4096,duration_time,1073741568,1.984521287007915
0,2294416816,gemversum,48,2,1073741824,4096,duration_time,1073741568,1.8719206737194694
0,2130335601,gemversum,48,3,1073741824,4096,duration_time,1073741568,2.0160984353751124
0,2695432594,gemversum,48,4,1073741824,4096,duration_time,1073741760,1.5934240201593406
0,2224126785,gemversum,48,6,1073741824,4096,duration_time,1073741568,1.9310797841949465
0,2848745070,gemversum,48,8,1073741824,4096,duration_time,1073741568,1.5076695760635401
0,2507867408,gemversum,48,12,1073741824,4096,duration_time,1073741760,1.712597335209677
0,3292885659,gemversum,48,16,1073741824,4096,duration_time,1073741568,1.3043168566333752
0,3123456998,gemversum,48,24,1073741824,4096,duration_time,1073741568,1.3750681615755032
0,3723131812,gemversum,48,48,1073741824,4096,duration_time,1073741568,1.15358963605772
0,2251948906,gemversum,45,1,1073741824,4096,duration_time,1073741760,1.9072222413912974
0,2148450977,gemversum,45,3,1073741824,4096,duration_time,1073741760,1.9990993911330937
0,2111011213,gemversum,45,5,1073741824,4096,duration_time,1073741760,2.0345543470118934
0,2230152585,gemversum,45,9,1073741824,4096,duration_time,1073741760,1.9258624135801004
0,2205618761,gemversum,45,15,1073741824,4096,duration_time,1073741760,1.947284415577203
0,3564641237,gemversum,45,45,1073741824,4096,duration_time,1073741760,1.2048805909047502
0,2234318850,gemversum,18,1,1073741824,4096,duration_time,1073741760,1.9222713177217299
0,2349295195,gemversum,18,2,1073741824,4096,duration_time,1073741760,1.8281938553915955
0,2144543258,gemversum,18,3,1073741824,4096,duration_time,1073741760,2.0027420869120096
0,2251631131,gemversum,18,6,1073741824,4096,duration_time,1073741760,1.9074914096131317
0,2231040271,gemversum,18,9,1073741824,4096,duration_time,1073741760,1.9250961517045606
0,2550337647,gemversum,18,18,1073741824,4096,duration_time,1073741760,1.6840778102665086
0,2218489129,gemversum,15,1,1073741824,4096,duration_time,1073741760,1.935987417678259
0,2139179216,gemversum,15,3,1073741824,4096,duration_time,1073741760,2.007764009614424
0,2108626004,gemversum,15,5,1073741824,4096,duration_time,1073741760,2.036855768568052
0,2207104586,gemversum,15,15,1073741824,4096,duration_time,1073741760,1.945973501774057
0,2267936735,gemversum,35,1,1073741824,4096,duration_time,1073741760,1.89377727064331
0,2109705271,gemversum,35,5,1073741824,4096,duration_time,1073741760,2.035813769363237
0,2223967065,gemversum,35,7,1073741824,4096,duration_time,1073741760,1.931218815059206
0,3282085485,gemversum,35,35,1073741824,4096,duration_time,1073741760,1.3086091327081932
0,2210298736,gemversum,12,1,1073741824,4096,duration_time,1073741760,1.943161333826144
0,2346852215,gemversum,12,2,1073741824,4096,duration_time,1073741760,1.8300969326268377
0,2141174601,gemversum,12,3,1073741824,4096,duration_time,1073741760,2.005892951464167
0,2694481588,gemversum,12,4,1073741824,4096,duration_time,1073741760,1.5939864124987295
0,2250934548,gemversum,12,6,1073741824,4096,duration_time,1073741760,1.908081709357637
0,2515634598,gemversum,12,12,1073741824,4096,duration_time,1073741760,1.7073095764442972
0,2155587421,gemversum,16,1,1073741824,4096,duration_time,1073741824,1.9924811465115708
0,2459244105,gemversum,16,2,1073741824,4096,duration_time,1073741824,1.7464583069520054
0,2994072945,gemversum,16,4,1073741824,4096,duration_time,1073741824,1.4344898654431413
0,7525312194,gemversum,16,8,1073741824,4096,duration_time,1073741824,0.5707360950984088
0,8064993068,gemversum,16,16,1073741824,4096,duration_time,1073741824,0.5325444497951799
0,2243106828,gemversum,20,1,1073741824,4096,duration_time,1073741760,1.9147402996537086
0,2354095011,gemversum,20,2,1073741824,4096,duration_time,1073741760,1.8244663108034598
0,2688467715,gemversum,20,4,1073741824,4096,duration_time,1073741760,1.5975520241648131
0,2109545966,gemversum,20,5,1073741824,4096,duration_time,1073741760,2.0359675063842624
0,2225713544,gemversum,20,10,1073741824,4096,duration_time,1073741760,1.9297034209897408
0,2469540230,gemversum,20,20,1073741824,4096,duration_time,1073741760,1.7391767859558214
0,2138554519,gemversum,38,1,1073741824,4096,duration_time,1073741376,2.0083497829217607
0,2255134467,gemversum,38,2,1073741824,4096,duration_time,1073741376,1.904527453617248
0,2303462348,gemversum,38,19,1073741824,4096,duration_time,1073741376,1.8645694416186742
0,3352230554,gemversum,38,38,1073741824,4096,duration_time,1073741376,1.2812261671188145
0,2164519745,gemversum,32,1,1073741824,4096,duration_time,1073741824,1.9842587742252267
0,2467977340,gemversum,32,2,1073741824,4096,duration_time,1073741824,1.7402782539324286
0,2997680778,gemversum,32,4,1073741824,4096,duration_time,1073741824,1.4327633974640646
0,7525200740,gemversum,32,8,1073741824,4096,duration_time,1073741824,0.5707445481381271
0,8060668811,gemversum,32,16,1073741824,4096,duration_time,1073741824,0.5328301406130058
0,12195159066,gemversum,32,32,1073741824,4096,duration_time,1073741824,0.3521862464241514
0,2261989896,gemversum,30,1,1073741824,4096,duration_time,1073741760,1.898756067653098
0,2358144746,gemversum,30,2,1073741824,4096,duration_time,1073741760,1.8213330828335845
0,2143746344,gemversum,30,3,1073741824,4096,duration_time,1073741760,2.00348658413852
0,2109553295,gemversum,30,5,1073741824,4096,duration_time,1073741760,2.035960433035658
0,2255390904,gemversum,30,6,1073741824,4096,duration_time,1073741760,1.9043115906793602
0,2219645166,gemversum,30,10,1073741824,4096,duration_time,1073741760,1.9349791154862452
0,2206421703,gemversum,30,15,1073741824,4096,duration_time,1073741760,1.9465757765889777
0,3066103588,gemversum,30,30,1073741824,4096,duration_time,1073741760,1.4007899331286389
0,2151876148,gemversum,44,1,1073741824,4096,duration_time,1073741504,1.9959169211442926
0,2272605473,gemversum,44,2,1073741824,4096,duration_time,1073741504,1.8898863296013897
0,2497432904,gemversum,44,4,1073741824,4096,duration_time,1073741504,1.7197523141146218
0,2160218337,gemversum,44,11,1073741824,4096,duration_time,1073741504,1.9882092205386181
0,2344739907,gemversum,44,22,1073741824,4096,duration_time,1073741504,1.8317451770142112
0,3461224776,gemversum,44,44,1073741824,4096,duration_time,1073741504,1.240880409091351
0,2254164918,gemversum,42,1,1073741824,4096,duration_time,1073741760,1.9053472998819867
0,2373461866,gemversum,42,2,1073741824,4096,duration_time,1073741760,1.809579122178321
0,2143113781,gemversum,42,3,1073741824,4096,duration_time,1073741760,2.0040779346749953
0,2255241129,gemversum,42,6,1073741824,4096,duration_time,1073741760,1.9044380597583541
0,2221471264,gemversum,42,7,1073741824,4096,duration_time,1073741760,1.9333885203027321
0,2510971928,gemversum,42,14,1073741824,4096,duration_time,1073741760,1.7104799110283004
0,2357939713,gemversum,42,21,1073741824,4096,duration_time,1073741760,1.8214914555790427
0,3476261302,gemversum,42,42,1073741824,4096,duration_time,1073741760,1.2355132905368689
0,2203303353,gemversum,6,1,1073741824,4096,duration_time,1073741760,1.949330778329733
0,2346392220,gemversum,6,2,1073741824,4096,duration_time,1073741760,1.8304557112791655
0,2139284025,gemversum,6,3,1073741824,4096,duration_time,1073741760,2.0076656441166105
0,2252239616,gemversum,6,6,1073741824,4096,duration_time,1073741760,1.9069760648415839
0,2215726441,gemversum,14,1,1073741824,4096,duration_time,1073741760,1.9384013118792764
0,2350996356,gemversum,14,2,1073741824,4096,duration_time,1073741760,1.8268709898417215
0,2222178512,gemversum,14,7,1073741824,4096,duration_time,1073741760,1.9327731848754373
0,2502836173,gemversum,14,14,1073741824,4096,duration_time,1073741760,1.716040021449698
0,2136281713,gemversum,33,1,1073741824,4096,duration_time,1073741328,2.0104863913142528
0,2123119774,gemversum,33,3,1073741824,4096,duration_time,1073741328,2.0229500778037592
0,2147334326,gemversum,33,11,1073741824,4096,duration_time,1073741328,2.000138152683729
0,3416228426,gemversum,33,33,1073741824,4096,duration_time,1073741328,1.2572242767234676
0,2137751202,gemversum,49,1,1073741824,4096,duration_time,1073741312,2.009104354137091
0,2222668177,gemversum,49,7,1073741824,4096,duration_time,1073741760,1.932347385203059
0,3833508852,gemversum,49,49,1073741824,4096,duration_time,1073741312,1.1203744177502684
0,2167818868,gemversum,24,1,1073741824,4096,duration_time,1073741568,1.981238532148434
0,2354132459,gemversum,24,2,1073741824,4096,duration_time,1073741760,1.8244372883862436
0,2125952248,gemversum,24,3,1073741824,4096,duration_time,1073741568,2.0202552884433365
0,2681625916,gemversum,24,4,1073741824,4096,duration_time,1073741760,1.6016279580138126
0,2251949144,gemversum,24,6,1073741824,4096,duration_time,1073741760,1.9072220398241817
0,2849687903,gemversum,24,8,1073741824,4096,duration_time,1073741568,1.5071707563058003
0,2516533189,gemversum,24,12,1073741824,4096,duration_time,1073741760,1.7066999389373045
0,3189584724,gemversum,24,24,1073741824,4096,duration_time,1073741568,1.3465597071877624
0,2143741157,gemversum,40,1,1073741824,4096,duration_time,1073741440,2.003490834691289
0,2373181892,gemversum,40,2,1073741824,4096,duration_time,1073741760,1.809792605648282
0,2693922329,gemversum,40,4,1073741824,4096,duration_time,1073741760,1.5943173245066489
0,2098993187,gemversum,40,5,1073741824,4096,duration_time,1073741440,2.0462028112338033
0,2808259155,gemversum,40,8,1073741824,4096,duration_time,1073741440,1.5294050594842625
0,2219568462,gemversum,40,10,1073741824,4096,duration_time,1073741760,1.9350459846279795
0,2469030000,gemversum,40,20,1073741824,4096,duration_time,1073741760,1.7395361903257553
0,3495121911,gemversum,40,40,1073741824,4096,duration_time,1073741440,1.2288457654317284
0,2229060289,gemversum,17,1,1073741824,4096,duration_time,1073741760,1.9268061349416468
0,2249297181,gemversum,17,17,1073741824,4096,duration_time,1073741760,1.9094706899025806
0,2256813406,gemversum,39,1,1073741824,4096,duration_time,1073741760,1.9031112756514705
0,2148678393,gemversum,39,3,1073741824,4096,duration_time,1073741760,1.99888780656622
0,2178712487,gemversum,39,13,1073741824,4096,duration_time,1073741760,1.9713326405513918
0,3506468514,gemversum,39,39,1073741824,4096,duration_time,1073741760,1.2248697009118503
0,2214190942,gemversum,13,1,1073741824,4096,duration_time,1073741760,1.9397455560542167
0,2178341970,gemversum,13,13,1073741824,4096,duration_time,1073741760,1.971667947067099
0,2165964197,gemversum,23,1,1073741824,4096,duration_time,1073741568,1.9829350263262915
0,2381535904,gemversum,23,23,1073741824,4096,duration_time,1073741568,1.8034438467991285
0,2203047222,gemversum,47,1,1073741824,4096,duration_time,1073741696,1.9495572955085754
0,3586950937,gemversum,47,47,1073741824,4096,duration_time,1073741696,1.1973865434558075
0,2247406973,gemversum,21,1,1073741824,4096,duration_time,1073741760,1.9110766726271966
0,2140805565,gemversum,21,3,1073741824,4096,duration_time,1073741760,2.006238730979756
0,2222090683,gemversum,21,7,1073741824,4096,duration_time,1073741760,1.9328495784886022
0,2355306533,gemversum,21,21,1073741824,4096,duration_time,1073741760,1.8235278422674845
0,2164810737,gemversum,1,1,1073741824,4096,duration_time,1073741824,1.983992051864994
0,2162342464,gemversum,46,1,1073741824,4096,duration_time,1073741568,1.9862562676843403
0,2290389514,gemversum,46,2,1073741824,4096,duration_time,1073741568,1.8752121618384252
0,2383590987,gemversum,46,23,1073741824,4096,duration_time,1073741568,1.8018889547009351
0,3680960090,gemversum,46,46,1073741824,4096,duration_time,1073741568,1.1668059872933858
0,2181672846,gemversum,43,1,1073741824,4096,duration_time,1073741648,1.9686574913716464
0,3446181791,gemversum,43,43,1073741824,4096,duration_time,1073741648,1.2462971637818627
0,2180547484,gemversum,25,1,1073741824,4096,duration_time,1073741600,1.9696734106983564
0,2110545665,gemversum,25,5,1073741824,4096,duration_time,1073741760,2.0350031327088107
0,2395883544,gemversum,25,25,1073741824,4096,duration_time,1073741600,1.792644058496025
0,2261334579,gemversum,37,1,1073741824,4096,duration_time,1073741776,1.8993063405501482
0,3431033516,gemversum,37,37,1073741824,4096,duration_time,1073741776,1.251799810165422
0,2207647278,gemversum,9,1,1073741824,4096,duration_time,1073741760,1.9454951353872936
0,2160322625,gemversum,9,3,1073741824,4096,duration_time,1073741808,1.9881138040666495
0,2229797330,gemversum,9,9,1073741824,4096,duration_time,1073741760,1.9261692451663308
0,2274298969,gemversum,28,1,1073741824,4096,duration_time,1073741760,1.8884795264575438
0,2351200542,gemversum,28,2,1073741824,4096,duration_time,1073741760,1.8267123383471897
0,2686299655,gemversum,28,4,1073741824,4096,duration_time,1073741760,1.5988413772103918
0,2220755472,gemversum,28,7,1073741824,4096,duration_time,1073741760,1.9340116884332055
0,2508779066,gemversum,28,14,1073741824,4096,duration_time,1073741760,1.7119749993959812
0,3715424339,gemversum,28,28,1073741824,4096,duration_time,1073741760,1.155982910193236
0,2465968073,gemversum,3,1,1073741824,4096,duration_time,1073741808,1.7416962040286723
0,2159370721,gemversum,3,3,1073741824,4096,duration_time,1073741808,1.9889902137836757
0,2271195323,gemversum,26,1,1073741824,4096,duration_time,1073741760,1.8910601816169732
0,2356180294,gemversum,26,2,1073741824,4096,duration_time,1073741760,1.82285160899491
0,2177951314,gemversum,26,13,1073741824,4096,duration_time,1073741760,1.9720216023157624
0,2713223436,gemversum,26,26,1073741824,4096,duration_time,1073741760,1.5829758003019108
0,2153209206,gemversum,8,1,1073741824,4096,duration_time,1073741824,1.99468183771085
0,2449256444,gemversum,8,2,1073741824,4096,duration_time,1073741824,1.753580073871595
0,3006034865,gemversum,8,4,1073741824,4096,duration_time,1073741824,1.4287815973152393
0,7510466633,gemversum,8,8,1073741824,4096,duration_time,1073741824,0.5718642403826788
0,2201541686,gemversum,5,1,1073741824,4096,duration_time,1073741760,1.9508906269240636
0,2107744083,gemversum,5,5,1073741824,4096,duration_time,1073741760,2.03770802852255
0,2155510745,gemversum,2,1,1073741824,4096,duration_time,1073741824,1.9925520232097012
0,2453824768,gemversum,2,2,1073741824,4096,duration_time,1073741824,1.7503154063852044
0,2144849174,gemversum,41,1,1073741824,4096,duration_time,1073741456,2.0024558724519435
0,3450225416,gemversum,41,41,1073741824,4096,duration_time,1073741456,1.2448362950671628
0,2147675206,gemversum,29,1,1073741824,4096,duration_time,1073741472,1.999820958029908
0,3044671937,gemversum,29,29,1073741824,4096,duration_time,1073741472,1.4106498095265887


==> data/practice/jacobi2d.csv <==
,duration_time:u,group,n_rows,n_strides,N,page_size,event,trueN,throughput
0,808893876,jacobi2d,18,1,537001992,4096,duration_time,529686152,2.6193109762151296
0,789590371,jacobi2d,18,2,537001992,4096,duration_time,534383432,2.7071425976140735
0,910828192,jacobi2d,18,3,537001992,4096,duration_time,535953800,2.3536987752790157
0,877265655,jacobi2d,18,6,537001992,4096,duration_time,535953800,2.4437468716360495
0,798396786,jacobi2d,18,9,537001992,4096,duration_time,529686152,2.653748919274833
0,874824421,jacobi2d,18,18,537001992,4096,duration_time,534383432,2.4433859831629
0,827097857,jacobi2d,30,1,537001992,4096,duration_time,532815368,2.5767948181251303
0,801594171,jacobi2d,30,2,537001992,4096,duration_time,532815368,2.6587786552155457
0,802896788,jacobi2d,30,3,537001992,4096,duration_time,532815368,2.6544650618280965
0,826412554,jacobi2d,30,5,537001992,4096,duration_time,532815368,2.5789316264428384
0,824881640,jacobi2d,30,6,537001992,4096,duration_time,532815368,2.583717916184921
0,830835758,jacobi2d,30,10,537001992,4096,duration_time,532815368,2.5652019084137687
0,875540566,jacobi2d,30,15,537001992,4096,duration_time,532815368,2.434223558294842
0,1224182080,jacobi2d,30,30,537001992,4096,duration_time,532815368,1.7409677096400562
0,801910750,jacobi2d,21,1,537001992,4096,duration_time,531249608,2.6499188743884527
0,801025492,jacobi2d,21,3,537001992,4096,duration_time,531249608,2.6528474477064456
0,803572181,jacobi2d,21,7,537001992,4096,duration_time,531249608,2.644440017019454
0,875119516,jacobi2d,21,21,537001992,4096,duration_time,531249608,2.428237964241675
0,828750604,jacobi2d,24,1,537001992,4096,duration_time,532815368,2.5716560105215924
0,801204857,jacobi2d,24,2,537001992,4096,duration_time,532815368,2.6600705841702106
0,804210046,jacobi2d,24,3,537001992,4096,duration_time,532815368,2.6501303765111137
0,901479265,jacobi2d,24,4,537001992,4096,duration_time,535953800,2.378108164251565
0,823163690,jacobi2d,24,6,537001992,4096,duration_time,532815368,2.5891101586368563
0,888041786,jacobi2d,24,8,537001992,4096,duration_time,535953800,2.414092708020386
0,917434746,jacobi2d,24,12,537001992,4096,duration_time,535953800,2.336749517441974
0,1145356467,jacobi2d,24,24,537001992,4096,duration_time,535953800,1.8717449647926945
0,821581026,jacobi2d,28,1,537001992,4096,duration_time,534906632,2.604279383638054
0,802288113,jacobi2d,28,2,537001992,4096,duration_time,534906632,2.6669054337590565
0,840624149,jacobi2d,28,4,537001992,4096,duration_time,534906632,2.545283204801198
0,867950640,jacobi2d,28,7,537001992,4096,duration_time,534906632,2.4651477047127934
0,901232186,jacobi2d,28,14,537001992,4096,duration_time,534906632,2.3741124221233707
0,1119656047,jacobi2d,28,28,537001992,4096,duration_time,534906632,1.9109676884547742
0,810428794,jacobi2d,15,1,537001992,4096,duration_time,532815368,2.629794854006631
0,808293064,jacobi2d,15,3,537001992,4096,duration_time,532815368,2.6367434868895523
0,825071819,jacobi2d,15,5,537001992,4096,duration_time,532815368,2.583122369375217
0,870118218,jacobi2d,15,15,537001992,4096,duration_time,532815368,2.4493929996073245
0,795651427,jacobi2d,44,1,537001992,4096,duration_time,524491272,2.6367891978907996
0,855271468,jacobi2d,44,2,537001992,4096,duration_time,535953800,2.506590340273107
0,907289056,jacobi2d,44,4,537001992,4096,duration_time,535953800,2.3628800389718356
0,784622767,jacobi2d,44,11,537001992,4096,duration_time,524491272,2.6738519148782234
0,1413389090,jacobi2d,44,22,537001992,4096,duration_time,535953800,1.5167905392562497
0,1645400990,jacobi2d,44,44,537001992,4096,duration_time,535953800,1.3029135226179729
0,800319451,jacobi2d,41,1,537001992,4096,duration_time,516746952,2.582703450999843
0,1542140203,jacobi2d,41,41,537001992,4096,duration_time,516746952,1.3403371522115748
0,837010464,jacobi2d,42,1,537001992,4096,duration_time,520353800,2.4867254228257774
0,796453243,jacobi2d,42,2,537001992,4096,duration_time,531249608,2.6680768151508425
0,799201424,jacobi2d,42,3,537001992,4096,duration_time,520353800,2.604368732956612
0,799011249,jacobi2d,42,6,537001992,4096,duration_time,531249608,2.659535062440654
0,780990741,jacobi2d,42,7,537001992,4096,duration_time,520353800,2.6650958721161073
0,840393986,jacobi2d,42,14,537001992,4096,duration_time,531249608,2.528574058596369
0,877917959,jacobi2d,42,21,537001992,4096,duration_time,520353800,2.3708538806642636
0,1490055975,jacobi2d,42,42,537001992,4096,duration_time,531249608,1.4261198690874684
0,911606482,jacobi2d,23,1,537001992,4096,duration_time,536477768,2.3539883868443137
0,1484972065,jacobi2d,23,23,537001992,4096,duration_time,536477768,1.4450851450865507
0,799714899,jacobi2d,27,1,537001992,4096,duration_time,525009608,2.6259838782871046
0,795806688,jacobi2d,27,3,537001992,4096,duration_time,534383432,2.6859961850433707
0,832487054,jacobi2d,27,9,537001992,4096,duration_time,534383432,2.567648010535909
0,1010960547,jacobi2d,27,27,537001992,4096,duration_time,525009608,2.0772704120173744
0,834543557,jacobi2d,36,1,537001992,4096,duration_time,520353800,2.4940761719882287
0,814456053,jacobi2d,36,2,537001992,4096,duration_time,529686152,2.601422876281331
0,801008198,jacobi2d,36,3,537001992,4096,duration_time,532815368,2.6607236696471364
0,786861053,jacobi2d,36,4,537001992,4096,duration_time,534383432,2.716532632858625
0,876903713,jacobi2d,36,6,537001992,4096,duration_time,535953800,2.444755528136303
0,782975061,jacobi2d,36,9,537001992,4096,duration_time,520353800,2.6583416301173863
0,909694835,jacobi2d,36,12,537001992,4096,duration_time,535953800,2.356631166318538
0,857759224,jacobi2d,36,18,537001992,4096,duration_time,529686152,2.470092479005507
0,1517660735,jacobi2d,36,36,537001992,4096,duration_time,534383432,1.4084397643719762
0,808862233,jacobi2d,12,1,537001992,4096,duration_time,532815368,2.634888099664804
0,848666289,jacobi2d,12,2,537001992,4096,duration_time,535953800,2.526099160279006
0,804450049,jacobi2d,12,3,537001992,4096,duration_time,532815368,2.6493397255048214
0,892769939,jacobi2d,12,4,537001992,4096,duration_time,535953800,2.4013075556747663
0,895648639,jacobi2d,12,6,537001992,4096,duration_time,535953800,2.3935895245635495
0,911341879,jacobi2d,12,12,537001992,4096,duration_time,535953800,2.3523720893331186
0,797753509,jacobi2d,14,1,537001992,4096,duration_time,534906632,2.682064702770239
0,803887425,jacobi2d,14,2,537001992,4096,duration_time,534906632,2.661599698490121
0,883730647,jacobi2d,14,7,537001992,4096,duration_time,534906632,2.4211297132937384
0,889995986,jacobi2d,14,14,537001992,4096,duration_time,534906632,2.4040855932579452
0,823736746,jacobi2d,40,1,537001992,4096,duration_time,532815368,2.5873089701888814
0,803252147,jacobi2d,40,2,537001992,4096,duration_time,532815368,2.6532907256580294
0,818660398,jacobi2d,40,4,537001992,4096,duration_time,532815368,2.603352351239543
0,828440753,jacobi2d,40,5,537001992,4096,duration_time,532815368,2.572617853820139
0,826425745,jacobi2d,40,8,537001992,4096,duration_time,535430088,2.591546022080907
0,833098929,jacobi2d,40,10,537001992,4096,duration_time,532815368,2.558233359582197
0,897110140,jacobi2d,40,20,537001992,4096,duration_time,532815368,2.3756965582843597
0,1528170438,jacobi2d,40,40,537001992,4096,duration_time,535430088,1.4014931180078227
0,776876780,jacobi2d,38,1,537001992,4096,duration_time,519321992,2.6738963262616755
0,775419195,jacobi2d,38,2,537001992,4096,duration_time,529165512,2.729700350015194
0,846339528,jacobi2d,38,19,537001992,4096,duration_time,519321992,2.4544380822066483
0,1534615506,jacobi2d,38,38,537001992,4096,duration_time,529165512,1.3792784184209852
0,816630127,jacobi2d,26,1,537001992,4096,duration_time,526566152,2.579214920391983
0,810331454,jacobi2d,26,2,537001992,4096,duration_time,533337800,2.6326896104911657
0,810106515,jacobi2d,26,13,537001992,4096,duration_time,526566152,2.5999847785448313
0,1026049495,jacobi2d,26,26,537001992,4096,duration_time,533337800,2.079189366980781
0,803153100,jacobi2d,35,1,537001992,4096,duration_time,527605128,2.627669011051567
0,773946942,jacobi2d,35,5,537001992,4096,duration_time,527605128,2.72682841351675
0,773254281,jacobi2d,35,7,537001992,4096,duration_time,527605128,2.729271035228837
0,1495162057,jacobi2d,35,35,537001992,4096,duration_time,527605128,1.4114995107851376
0,831968111,jacobi2d,33,1,537001992,4096,duration_time,535953800,2.5767997254404382
0,920144928,jacobi2d,33,3,537001992,4096,duration_time,535953800,2.3298668880996103
0,901114289,jacobi2d,33,11,537001992,4096,duration_time,535953800,2.379071363277428
0,1548290569,jacobi2d,33,33,537001992,4096,duration_time,535953800,1.3846336359102371
0,807739660,jacobi2d,10,1,537001992,4096,duration_time,532815368,2.638549990228287
0,805120036,jacobi2d,10,2,537001992,4096,duration_time,535430088,2.6601255169856435
0,831002203,jacobi2d,10,5,537001992,4096,duration_time,532815368,2.5646881131072043
0,823993384,jacobi2d,10,10,537001992,4096,duration_time,535430088,2.5991960537391887
0,865123120,jacobi2d,1,1,537001992,4096,duration_time,537001992,2.4828928025874513
0,855139668,jacobi2d,8,1,537001992,4096,duration_time,537001992,2.511879694487521
0,1007169373,jacobi2d,8,2,537001992,4096,duration_time,537001992,2.1327177191675784
0,1461276381,jacobi2d,8,4,537001992,4096,duration_time,537001992,1.469953251779822
0,2051233754,jacobi2d,8,8,537001992,4096,duration_time,537001992,1.0471785401401892
0,791175743,jacobi2d,7,1,537001992,4096,duration_time,534906632,2.704363154369357
0,873085131,jacobi2d,7,7,537001992,4096,duration_time,534906632,2.4506505173777837
0,885026910,jacobi2d,32,1,537001992,4096,duration_time,537001992,2.4270538485660285
0,1003472056,jacobi2d,32,2,537001992,4096,duration_time,537001992,2.140575769057589
0,1463057570,jacobi2d,32,4,537001992,4096,duration_time,537001992,1.4681636676812382
0,2050031552,jacobi2d,32,8,537001992,4096,duration_time,537001992,1.047792638071553
0,1765363282,jacobi2d,32,16,537001992,4096,duration_time,537001992,1.2167512431585739
0,1915890371,jacobi2d,32,32,537001992,4096,duration_time,537001992,1.1211539034349058
0,859168247,jacobi2d,4,1,537001992,4096,duration_time,537001992,2.5001016686781723
0,1009165042,jacobi2d,4,2,537001992,4096,duration_time,537001992,2.1285001745036665
0,1460134418,jacobi2d,4,4,537001992,4096,duration_time,537001992,1.4711028940350614
0,786632311,jacobi2d,25,1,537001992,4096,duration_time,525009608,2.6696569701419244
0,804699209,jacobi2d,25,5,537001992,4096,duration_time,535430088,2.661516661190107
0,923043334,jacobi2d,25,25,537001992,4096,duration_time,525009608,2.275124422273332
0,785809504,jacobi2d,9,1,537001992,4096,duration_time,534383432,2.7201678232692896
0,906719823,jacobi2d,9,3,537001992,4096,duration_time,535953800,2.3643634401935865
0,822736888,jacobi2d,9,9,537001992,4096,duration_time,534383432,2.598076929789977
0,803077269,jacobi2d,39,1,537001992,4096,duration_time,526566152,2.6227421560851076
0,779021381,jacobi2d,39,3,537001992,4096,duration_time,526566152,2.703731449958753
0,801187926,jacobi2d,39,13,537001992,4096,duration_time,526566152,2.628927046511682
0,1630479144,jacobi2d,39,39,537001992,4096,duration_time,526566152,1.291807145004487
0,808498289,jacobi2d,49,1,537001992,4096,duration_time,516746952,2.5565766014874027
0,881583850,jacobi2d,49,7,537001992,4096,duration_time,534906632,2.427025549526571
0,1537783736,jacobi2d,49,49,537001992,4096,duration_time,516746952,1.3441342625826809
0,835987202,jacobi2d,48,1,537001992,4096,duration_time,520353800,2.489769215390453
0,802764696,jacobi2d,48,2,537001992,4096,duration_time,532815368,2.654901844363121
0,809996345,jacobi2d,48,3,537001992,4096,duration_time,520353800,2.569659990255882
0,829027636,jacobi2d,48,4,537001992,4096,duration_time,532815368,2.570796653152827
0,834998843,jacobi2d,48,6,537001992,4096,duration_time,532815368,2.5524124851990964
0,891965393,jacobi2d,48,8,537001992,4096,duration_time,535953800,2.4034735168251085
0,834658882,jacobi2d,48,12,537001992,4096,duration_time,532815368,2.5534520963739054
0,927224294,jacobi2d,48,16,537001992,4096,duration_time,535953800,2.312078333012271
0,1423483971,jacobi2d,48,24,537001992,4096,duration_time,535953800,1.506033958706234
0,1647356761,jacobi2d,48,48,537001992,4096,duration_time,535953800,1.3013666807052975
0,787388489,jacobi2d,19,1,537001992,4096,duration_time,529165512,2.6882054761661625
0,851941356,jacobi2d,19,19,537001992,4096,duration_time,529165512,2.4845161384558963
0,829821632,jacobi2d,22,1,537001992,4096,duration_time,535953800,2.5834650692740677
0,860934226,jacobi2d,22,2,537001992,4096,duration_time,535953800,2.490103349660535
0,909137427,jacobi2d,22,11,537001992,4096,duration_time,535953800,2.3580760579555373
0,1106005832,jacobi2d,22,22,537001992,4096,duration_time,535953800,1.9383398694411225
0,867738177,jacobi2d,16,1,537001992,4096,duration_time,537001992,2.475410238865173
0,1003555030,jacobi2d,16,2,537001992,4096,duration_time,537001992,2.1403987861034386
0,1459696561,jacobi2d,16,4,537001992,4096,duration_time,537001992,1.4715441725288823
0,2050872233,jacobi2d,16,8,537001992,4096,duration_time,537001992,1.0473631333229914
0,1757831263,jacobi2d,16,16,537001992,4096,duration_time,537001992,1.2219648229114468
0,808082807,jacobi2d,29,1,537001992,4096,duration_time,527605128,2.611638923286732
0,1105709818,jacobi2d,29,29,537001992,4096,duration_time,527605128,1.9086567539187755
0,828504817,jacobi2d,34,1,537001992,4096,duration_time,532815368,2.5724189265637065
0,803163813,jacobi2d,34,2,537001992,4096,duration_time,532815368,2.6535825413239826
0,883800458,jacobi2d,34,17,537001992,4096,duration_time,532815368,2.411473599847354
0,1442866613,jacobi2d,34,34,537001992,4096,duration_time,532815368,1.4771022163779182
0,791979625,jacobi2d,45,1,537001992,4096,duration_time,525009608,2.651631892676532
0,810337235,jacobi2d,45,3,537001992,4096,duration_time,532815368,2.630091991268302
0,779528040,jacobi2d,45,5,537001992,4096,duration_time,525009608,2.6939870334875957
0,796445164,jacobi2d,45,9,537001992,4096,duration_time,525009608,2.636764622253391
0,871317207,jacobi2d,45,15,537001992,4096,duration_time,532815368,2.446022475945434
0,1560194083,jacobi2d,45,45,537001992,4096,duration_time,525009608,1.3460110218864354
0,784082711,jacobi2d,5,1,537001992,4096,duration_time,535430088,2.7314979937110233
0,788410346,jacobi2d,5,5,537001992,4096,duration_time,535430088,2.716504625879174
0,792224678,jacobi2d,46,1,537001992,4096,duration_time,524491272,2.6481945668448366
0,972079465,jacobi2d,46,2,537001992,4096,duration_time,536477768,2.2075469642803327
0,910785279,jacobi2d,46,23,537001992,4096,duration_time,524491272,2.303468376545862
0,1629223858,jacobi2d,46,46,537001992,4096,duration_time,536477768,1.317137029060128
0,833592554,jacobi2d,31,1,537001992,4096,duration_time,535953800,2.571778250312922
0,1524334923,jacobi2d,31,31,537001992,4096,duration_time,535953800,1.4063938099514368
0,791922512,jacobi2d,47,1,537001992,4096,duration_time,522937800,2.6413584262395613
0,1550914459,jacobi2d,47,47,537001992,4096,duration_time,522937800,1.348721193397553
0,798723385,jacobi2d,6,1,537001992,4096,duration_time,535953800,2.6840521265068507
0,842715937,jacobi2d,6,2,537001992,4096,duration_time,535953800,2.5439357509148426
0,906041874,jacobi2d,6,3,537001992,4096,duration_time,535953800,2.366132583404197
0,884620483,jacobi2d,6,6,537001992,4096,duration_time,535953800,2.423429302393849
0,796343133,jacobi2d,11,1,537001992,4096,duration_time,535953800,2.6920746989099733
0,902557490,jacobi2d,11,11,537001992,4096,duration_time,535953800,2.3752671976607274
0,869659148,jacobi2d,2,1,537001992,4096,duration_time,537001992,2.4699423595323347
0,1009098009,jacobi2d,2,2,537001992,4096,duration_time,537001992,2.128641567857855
0,815743195,jacobi2d,37,1,537001992,4096,duration_time,530207048,2.599872367920887
0,1460777322,jacobi2d,37,37,537001992,4096,duration_time,530207048,1.4518490669723034
0,821792911,jacobi2d,20,1,537001992,4096,duration_time,532815368,2.5934288839344832
0,802897092,jacobi2d,20,2,537001992,4096,duration_time,532815368,2.6544640567710514
0,788476503,jacobi2d,20,4,537001992,4096,duration_time,535430088,2.716276697975361
0,823459089,jacobi2d,20,5,537001992,4096,duration_time,532815368,2.588181368655705
0,840372410,jacobi2d,20,10,537001992,4096,duration_time,532815368,2.536091673928229
0,940351765,jacobi2d,20,20,537001992,4096,duration_time,535430088,2.2775735971527635
0,804155571,jacobi2d,3,1,537001992,4096,duration_time,535953800,2.6659209701601383
0,912473995,jacobi2d,3,3,537001992,4096,duration_time,535953800,2.3494534767536033
0,808993910,jacobi2d,17,1,537001992,4096,duration_time,532815368,2.634459228500249
0,875837323,jacobi2d,17,17,537001992,4096,duration_time,532815368,2.433398778553766
0,791348568,jacobi2d,43,1,537001992,4096,duration_time,522937800,2.64327413302402
0,1547309402,jacobi2d,43,43,537001992,4096,duration_time,522937800,1.3518635621914226
0,790063782,jacobi2d,13,1,537001992,4096,duration_time,533337800,2.7002265495572355
0,838488416,jacobi2d,13,13,537001992,4096,duration_time,533337800,2.544282257561922


==> data/practice/mxv.csv <==
,duration_time:u,group,n_rows,n_strides,N,page_size,event,trueN,throughput
0,3288689191,mxv,16,1,1073807360,4096,duration_time,1073807360,1.306061226994193
0,2295130948,mxv,16,2,1073807360,4096,duration_time,1073807360,1.8714528875761558
0,2126491436,mxv,16,4,1073807360,4096,duration_time,1073807360,2.0198667943283453
0,2238270374,mxv,16,8,1073807360,4096,duration_time,1073807360,1.9189949033386973
0,2623401105,mxv,16,16,1073807360,4096,duration_time,1073807360,1.6372751508770902
0,3213937434,mxv,13,1,1073807360,4096,duration_time,1073283120,1.3357859535731087
0,2335835196,mxv,13,13,1073807360,4096,duration_time,1073283120,1.837943227909132
0,3278009860,mxv,28,1,1073807360,4096,duration_time,1069617024,1.3052029367599278
0,2301475529,mxv,28,2,1073807360,4096,duration_time,1069617024,1.8590109006542472
0,2114700213,mxv,28,4,1073807360,4096,duration_time,1073283120,2.030137630671341
0,2090581013,mxv,28,7,1073807360,4096,duration_time,1069617024,2.046544988878649
0,2121959312,mxv,28,14,1073807360,4096,duration_time,1069617024,2.016281872986262
0,2445943502,mxv,28,28,1073807360,4096,duration_time,1073283120,1.7552050881345338
0,3251992394,mxv,48,1,1073807360,4096,duration_time,1065434880,1.3105010724696056
0,2417571858,mxv,48,2,1073807360,4096,duration_time,1065434880,1.7628181375033196
0,2157877309,mxv,48,3,1073807360,4096,duration_time,1065434880,1.9749684109589012
0,2086708697,mxv,48,4,1073807360,4096,duration_time,1071711168,2.054357025570014
0,2069219879,mxv,48,6,1073807360,4096,duration_time,1065434880,2.0595875591817663
0,2183465513,mxv,48,8,1073807360,4096,duration_time,1071711168,1.9633214477063279
0,2205073415,mxv,48,12,1073807360,4096,duration_time,1071711168,1.944082515728847
0,2217612648,mxv,48,16,1073807360,4096,duration_time,1071711168,1.9330899270736843
0,2279360009,mxv,48,24,1073807360,4096,duration_time,1071711168,1.8807229463856054
0,2564334090,mxv,48,48,1073807360,4096,duration_time,1071711168,1.6717184740932098
0,3267692036,mxv,25,1,1073807360,4096,duration_time,1062825200,1.3010102399992507
0,2114025592,mxv,25,5,1073807360,4096,duration_time,1073283120,2.0307854816168187
0,2058405181,mxv,25,25,1073807360,4096,duration_time,1062825200,2.065337203404561
0,3278020460,mxv,20,1,1073807360,4096,duration_time,1065434880,1.3000954606610358
0,2301499159,mxv,20,2,1073807360,4096,duration_time,1070663840,1.8608111774678255
0,2116446206,mxv,20,4,1073807360,4096,duration_time,1073283120,2.028462839182599
0,2057096232,mxv,20,5,1073807360,4096,duration_time,1065434880,2.0717258890006076
0,2103453059,mxv,20,10,1073807360,4096,duration_time,1070663840,2.036011852832129
0,2369143452,mxv,20,20,1073807360,4096,duration_time,1073283120,1.8121032208394952
0,3235344996,mxv,40,1,1073807360,4096,duration_time,1065434880,1.3172442275148328
0,2404333348,mxv,40,2,1073807360,4096,duration_time,1065434880,1.7725243978939313
0,2127875466,mxv,40,4,1073807360,4096,duration_time,1070663840,2.012643798206187
0,2060592637,mxv,40,5,1073807360,4096,duration_time,1065434880,2.068210593145005
0,2223218509,mxv,40,8,1073807360,4096,duration_time,1073283120,1.9310438729349388
0,2020444355,mxv,40,10,1073807360,4096,duration_time,1065434880,2.1093080388249543
0,2197634025,mxv,40,20,1073807360,4096,duration_time,1070663840,1.9487573050294396
0,2595430327,mxv,40,40,1073807360,4096,duration_time,1073283120,1.6541120119230233
0,3251363808,mxv,45,1,1073807360,4096,duration_time,1073283120,1.3204097521897493
0,2153088320,mxv,45,3,1073807360,4096,duration_time,1073283120,1.9939416512184693
0,2112027063,mxv,45,5,1073807360,4096,duration_time,1073283120,2.0327071348706482
0,2253315545,mxv,45,9,1073807360,4096,duration_time,1073283120,1.9052513481861237
0,2351490137,mxv,45,15,1073807360,4096,duration_time,1073283120,1.825707202615411
0,2819345145,mxv,45,45,1073807360,4096,duration_time,1073283120,1.5227410122572984
0,3247357788,mxv,46,1,1073807360,4096,duration_time,1072759008,1.3213930561814644
0,2377803014,mxv,46,2,1073807360,4096,duration_time,1072759008,1.8046221687563224
0,2409887573,mxv,46,23,1073807360,4096,duration_time,1072759008,1.7805959415186379
0,2661565977,mxv,46,46,1073807360,4096,duration_time,1072759008,1.6122223041176182
0,3209488445,mxv,11,1,1073807360,4096,duration_time,1071711168,1.3356784875416494
0,2183901267,mxv,11,11,1073807360,4096,duration_time,1071711168,1.962929706015872
0,3224802117,mxv,36,1,1073807360,4096,duration_time,1059177024,1.31378854958746
0,2342581629,mxv,36,2,1073807360,4096,duration_time,1068570720,1.8246036027460029
0,2109693143,mxv,36,3,1073807360,4096,duration_time,1071711168,2.031975449237169
0,2118224290,mxv,36,4,1073807360,4096,duration_time,1073283120,2.0267601029162026
0,2137805531,mxv,36,6,1073807360,4096,duration_time,1071711168,2.005254738954083
0,2033520477,mxv,36,9,1073807360,4096,duration_time,1059177024,2.0834351775253848
0,2327793231,mxv,36,12,1073807360,4096,duration_time,1073283120,1.8442928791212727
0,2117320330,mxv,36,18,1073807360,4096,duration_time,1068570720,2.018722825941033
0,2408058692,mxv,36,36,1073807360,4096,duration_time,1073283120,1.7828188715925202
0,3289428232,mxv,23,1,1073807360,4096,duration_time,1072759008,1.304492978523205
0,2404868642,mxv,23,23,1073807360,4096,duration_time,1072759008,1.7843120231429255
0,3217849744,mxv,14,1,1073807360,4096,duration_time,1069617024,1.3296046852335563
0,2296553238,mxv,14,2,1073807360,4096,duration_time,1073283120,1.8693807785352112
0,2089329901,mxv,14,7,1073807360,4096,duration_time,1069617024,2.0477704808380093
0,2341059361,mxv,14,14,1073807360,4096,duration_time,1073283120,1.8338417861246192
0,3260295765,mxv,17,1,1073807360,4096,duration_time,1065434880,1.3071634683425724
0,2032869573,mxv,17,17,1073807360,4096,duration_time,1065434880,2.0964156169206434
0,3339774324,mxv,32,1,1073807360,4096,duration_time,1073807360,1.2860837359979655
0,2372599931,mxv,32,2,1073807360,4096,duration_time,1073807360,1.8103471149430796
0,2129987277,mxv,32,4,1073807360,4096,duration_time,1073807360,2.01655168853856
0,2242840722,mxv,32,8,1073807360,4096,duration_time,1073807360,1.9150844720573073
0,2625647441,mxv,32,16,1073807360,4096,duration_time,1073807360,1.6358744029869166
0,2851695651,mxv,32,32,1073807360,4096,duration_time,1073807360,1.5062019113062777
0,3244325561,mxv,44,1,1073807360,4096,duration_time,1071711168,1.3213361579775194
0,2369889294,mxv,44,2,1073807360,4096,duration_time,1071711168,1.808879715543371
0,2087493974,mxv,44,4,1073807360,4096,duration_time,1071711168,2.0535842140831013
0,2179468873,mxv,44,11,1073807360,4096,duration_time,1071711168,1.9669217235019443
0,2235104852,mxv,44,22,1073807360,4096,duration_time,1071711168,1.917961328822707
0,2483884024,mxv,44,44,1073807360,4096,duration_time,1071711168,1.725863458430135
0,3241170629,mxv,18,1,1073807360,4096,duration_time,1068570720,1.3187466410303572
0,2294529861,mxv,18,2,1073807360,4096,duration_time,1073283120,1.8710292478516584
0,2086667543,mxv,18,3,1073807360,4096,duration_time,1071711168,2.054397542330489
0,2144271536,mxv,18,6,1073807360,4096,duration_time,1073283120,2.0021403110207587
0,2052840908,mxv,18,9,1073807360,4096,duration_time,1068570720,2.0821306041510352
0,2357787277,mxv,18,18,1073807360,4096,duration_time,1073283120,1.820831133444105
0,3225544635,mxv,42,1,1073807360,4096,duration_time,1062303648,1.3173634448868818
0,2368815112,mxv,42,2,1073807360,4096,duration_time,1073283120,1.8123543953480148
0,2127601155,mxv,42,3,1073807360,4096,duration_time,1062303648,1.997185695267213
0,2148762193,mxv,42,6,1073807360,4096,duration_time,1073283120,1.9979560762869397
0,2040343991,mxv,42,7,1073807360,4096,duration_time,1062303648,2.082597155549934
0,2345032987,mxv,42,14,1073807360,4096,duration_time,1073283120,1.830734366552431
0,2079762404,mxv,42,21,1073807360,4096,duration_time,1062303648,2.0431250145821944
0,2663480256,mxv,42,42,1073807360,4096,duration_time,1073283120,1.6118506868330995
0,3262289252,mxv,33,1,1073807360,4096,duration_time,1071711168,1.3140602628574027
0,2106417214,mxv,33,3,1073807360,4096,duration_time,1071711168,2.035135605381546
0,2182472504,mxv,33,11,1073807360,4096,duration_time,1071711168,1.9642147445812679
0,2282516163,mxv,33,33,1073807360,4096,duration_time,1071711168,1.878122372796534
0,3216163882,mxv,3,1,1073807360,4096,duration_time,1073283120,1.3348612314277584
0,2117565094,mxv,3,3,1073807360,4096,duration_time,1073283120,2.0273910314088317
0,3221396909,mxv,8,1,1073807360,4096,duration_time,1073807360,1.3333437515879853
0,2293965957,mxv,8,2,1073807360,4096,duration_time,1073807360,1.8724033052422495
0,2128831812,mxv,8,4,1073807360,4096,duration_time,1073807360,2.0176462113109386
0,2235409877,mxv,8,8,1073807360,4096,duration_time,1073807360,1.9214505063225145
0,3223996122,mxv,15,1,1073807360,4096,duration_time,1073283120,1.3316183759355031
0,2121588051,mxv,15,3,1073807360,4096,duration_time,1073283120,2.023546690874533
0,2109612298,mxv,15,5,1073807360,4096,duration_time,1073283120,2.035033870474716
0,2345411204,mxv,15,15,1073807360,4096,duration_time,1073283120,1.8304391454591176
0,3263440181,mxv,30,1,1073807360,4096,duration_time,1065434880,1.3059039797365295
0,2318400353,mxv,30,2,1073807360,4096,duration_time,1073283120,1.851764935441243
0,2130907502,mxv,30,3,1073807360,4096,duration_time,1065434880,1.999964576594747
0,2058297984,mxv,30,5,1073807360,4096,duration_time,1065434880,2.0705162970222295
0,2149536146,mxv,30,6,1073807360,4096,duration_time,1073283120,1.9972367005732594
0,2271691024,mxv,30,10,1073807360,4096,duration_time,1073283120,1.8898399626726703
0,2016600964,mxv,30,15,1073807360,4096,duration_time,1065434880,2.1133281179964762
0,2439244580,mxv,30,30,1073807360,4096,duration_time,1073283120,1.7600254255766348
0,3212068769,mxv,9,1,1073807360,4096,duration_time,1073283120,1.3365630653469984
0,2118885748,mxv,9,3,1073807360,4096,duration_time,1073283120,2.0261274040151784
0,2237712433,mxv,9,9,1073807360,4096,duration_time,1073283120,1.9185362769086425
0,3211586561,mxv,10,1,1073807360,4096,duration_time,1070663840,1.3335014575059432
0,2295471443,mxv,10,2,1073807360,4096,duration_time,1073283120,1.8702617682706673
0,2122968902,mxv,10,5,1073807360,4096,duration_time,1070663840,2.017295380994705
0,2262906588,mxv,10,10,1073807360,4096,duration_time,1073283120,1.8971761816268131
0,3257673111,mxv,19,1,1073807360,4096,duration_time,1068047760,1.3114241037795766
0,2102086594,mxv,19,19,1073807360,4096,duration_time,1068047760,2.032357302593596
0,3254555500,mxv,35,1,1073807360,4096,duration_time,1073283120,1.3191148468661849
0,2114812820,mxv,35,5,1073807360,4096,duration_time,1073283120,2.030029532353601
0,2190308629,mxv,35,7,1073807360,4096,duration_time,1073283120,1.9600582416369596
0,2369966209,mxv,35,35,1073807360,4096,duration_time,1073283120,1.8114741314440403
0,3215558617,mxv,12,1,1073807360,4096,duration_time,1071711168,1.3331570599697142
0,2294382281,mxv,12,2,1073807360,4096,duration_time,1071711168,1.8684090735444447
0,2087802847,mxv,12,3,1073807360,4096,duration_time,1071711168,2.0532804034441474
0,2108574001,mxv,12,4,1073807360,4096,duration_time,1073283120,2.0360359550881135
0,2144090195,mxv,12,6,1073807360,4096,duration_time,1071711168,1.9993770234092227
0,2323780637,mxv,12,12,1073807360,4096,duration_time,1073283120,1.8474775164416692
0,3217135594,mxv,38,1,1073807360,4096,duration_time,1058135840,1.3156247961365846
0,2339659073,mxv,38,2,1073807360,4096,duration_time,1068047760,1.8259887046372247
0,2059060250,mxv,38,19,1073807360,4096,duration_time,1058135840,2.0555704283058254
0,2273821098,mxv,38,38,1073807360,4096,duration_time,1068047760,1.8788597940962548
0,3217976792,mxv,1,1,1073807360,4096,duration_time,1073807360,1.3347608505686201
0,3222383584,mxv,49,1,1073807360,4096,duration_time,1058656368,1.3141283033547133
0,2187868049,mxv,49,7,1073807360,4096,duration_time,1073283120,1.9622446984233097
0,2451837698,mxv,49,49,1073807360,4096,duration_time,1058656368,1.7271230781116735
0,3248130047,mxv,39,1,1073807360,4096,duration_time,1073283120,1.321724320725758
0,2140997967,mxv,39,3,1073807360,4096,duration_time,1073283120,2.005201567760293
0,2351004780,mxv,39,13,1073807360,4096,duration_time,1073283120,1.8260841137039288
0,2554292761,mxv,39,39,1073807360,4096,duration_time,1073283120,1.68075192693231
0,3284692211,mxv,22,1,1073807360,4096,duration_time,1071711168,1.305097828540502
0,2303757022,mxv,22,2,1073807360,4096,duration_time,1071711168,1.860805905771429
0,2165369172,mxv,22,11,1073807360,4096,duration_time,1071711168,1.9797292431389617
0,2239912795,mxv,22,22,1073807360,4096,duration_time,1071711168,1.913844450359506
0,3209487044,mxv,5,1,1073807360,4096,duration_time,1073283120,1.3376382023494469
0,2110277646,mxv,5,5,1073807360,4096,duration_time,1073283120,2.0343922460333923
0,3208378461,mxv,41,1,1073807360,4096,duration_time,1054495728,1.3146774806253132
0,2276250234,mxv,41,41,1073807360,4096,duration_time,1054495728,1.8530400783695207
0,3224820561,mxv,37,1,1073807360,4096,duration_time,1060218720,1.3150731334598433
0,2203190117,mxv,37,37,1073807360,4096,duration_time,1060218720,1.9248792227584235
0,3266688523,mxv,27,1,1073807360,4096,duration_time,1063868688,1.3026876367422802
0,2129831214,mxv,27,3,1073807360,4096,duration_time,1073283120,2.0157148847194986
0,2251364666,mxv,27,9,1073807360,4096,duration_time,1073283120,1.9069023090015929
0,2102041708,mxv,27,27,1073807360,4096,duration_time,1063868688,2.0244482951049037
0,3213951179,mxv,6,1,1073807360,4096,duration_time,1071711168,1.333823830309029
0,2289674473,mxv,6,2,1073807360,4096,duration_time,1073283120,1.8749968742827487
0,2087049044,mxv,6,3,1073807360,4096,duration_time,1071711168,2.0540220098440582
0,2141474892,mxv,6,6,1073807360,4096,duration_time,1073283120,2.004754992009498
0,3268388048,mxv,26,1,1073807360,4096,duration_time,1066479648,1.3052056638777674
0,2304342245,mxv,26,2,1073807360,4096,duration_time,1073283120,1.8630620036217753
0,2043380955,mxv,26,13,1073807360,4096,duration_time,1066479648,2.0876765938145883
0,2448652318,mxv,26,26,1073807360,4096,duration_time,1073283120,1.7532633965390916
0,3295952789,mxv,21,1,1073807360,4096,duration_time,1073283120,1.302546715574329
0,2123195313,mxv,21,3,1073807360,4096,duration_time,1073283120,2.0220148630292307
0,2186939435,mxv,21,7,1073807360,4096,duration_time,1073283120,1.9630779029781407
0,2378210002,mxv,21,21,1073807360,4096,duration_time,1073283120,1.8051948635274473
0,3250635946,mxv,34,1,1073807360,4096,duration_time,1065434880,1.3110479274814493
0,2366827236,mxv,34,2,1073807360,4096,duration_time,1065434880,1.800612843716659
0,2025017106,mxv,34,17,1073807360,4096,duration_time,1065434880,2.104544947977343
0,2204054504,mxv,34,34,1073807360,4096,duration_time,1065434880,1.9335908037962024
0,3239040817,mxv,43,1,1073807360,4096,duration_time,1068047760,1.3189679542096366
0,2412682002,mxv,43,43,1073807360,4096,duration_time,1068047760,1.7707228041070289
0,3234943552,mxv,4,1,1073807360,4096,duration_time,1073807360,1.327760244021717
0,2291771432,mxv,4,2,1073807360,4096,duration_time,1073807360,1.8741962571073711
0,2126293792,mxv,4,4,1073807360,4096,duration_time,1073807360,2.0200545456890464
0,3266142395,mxv,31,1,1073807360,4096,duration_time,1071711168,1.3125100358644957
0,2289034895,mxv,31,31,1073807360,4096,duration_time,1071711168,1.8727738407849828
0,3237992935,mxv,2,1,1073807360,4096,duration_time,1073807360,1.3265098245188112
0,2289704345,mxv,2,2,1073807360,4096,duration_time,1073807360,1.8758882339457674
0,3272499923,mxv,24,1,1073807360,4096,duration_time,1065434880,1.3022886540187093
0,2300601842,mxv,24,2,1073807360,4096,duration_time,1071711168,1.8633579238871183
0,2125119619,mxv,24,3,1073807360,4096,duration_time,1065434880,2.0054115927862037
0,2073202307,mxv,24,4,1073807360,4096,duration_time,1071711168,2.067740643315809
0,2144956314,mxv,24,6,1073807360,4096,duration_time,1071711168,1.9985696883521704
0,2216375306,mxv,24,8,1073807360,4096,duration_time,1073283120,1.9370060965658493
0,2178154903,mxv,24,12,1073807360,4096,duration_time,1071711168,1.9681082672750572
0,2444867485,mxv,24,24,1073807360,4096,duration_time,1073283120,1.7559775760198308
0,3271384251,mxv,29,1,1073807360,4096,duration_time,1070140368,1.3084862992451938
0,2140375183,mxv,29,29,1073807360,4096,duration_time,1070140368,1.9999117472480992
0,3243094823,mxv,47,1,1073807360,4096,duration_time,1070140368,1.3199001896713891
0,2531652915,mxv,47,47,1073807360,4096,duration_time,1070140368,1.6908168756616466
0,3221239318,mxv,7,1,1073807360,4096,duration_time,1073283120,1.3327580028004613
0,2174625428,mxv,7,7,1073807360,4096,duration_time,1073283120,1.9741940035845107


==> data/striding/bicg.csv <==
,duration_time:u,group,n_rows,n_strides,N,page_size,event,trueN,membw
0,2889267697,bicg,16,1,1073872896,1073741824,duration_time,1073872896,1.4867059872853312
0,2115590807,bicg,16,2,1073872896,1073741824,duration_time,1073872896,2.03039811375017
0,2100570823,bicg,16,4,1073872896,1073741824,duration_time,1073872896,2.0449163327258115
0,2475242729,bicg,16,8,1073872896,1073741824,duration_time,1073872896,1.7353819622107858
0,3658082510,bicg,16,16,1073872896,1073741824,duration_time,1073872896,1.174246773345744
0,3058982840,bicg,48,1,1073872896,1073741824,duration_time,1065500160,1.3932737981622676
0,2209591323,bicg,48,2,1073872896,1073741824,duration_time,1065500160,1.9288637657272336
0,1961994829,bicg,48,3,1073872896,1073741824,duration_time,1065500160,2.1722792420264834
0,1933898272,bicg,48,4,1073872896,1073741824,duration_time,1071776640,2.2168211338057393
0,1911464327,bicg,48,6,1073872896,1073741824,duration_time,1065500160,2.2297045149093173
0,1984406871,bicg,48,8,1073872896,1073741824,duration_time,1071776640,2.1603969541990162
0,2120613362,bicg,48,12,1073872896,1073741824,duration_time,1071776640,2.0216351725506105
0,2219482257,bicg,48,16,1073872896,1073741824,duration_time,1071776640,1.93157955936748
0,2303847914,bicg,48,24,1073872896,1073741824,duration_time,1071776640,1.8608461669488483
0,2841985260,bicg,48,48,1073872896,1073741824,duration_time,1071776640,1.5084900757015185
0,2886844403,bicg,3,1,1073872896,1073741824,duration_time,1073348640,1.4872275608405903
0,1967487603,bicg,3,3,1073872896,1073741824,duration_time,1073348640,2.182171086340512
0,3003593367,bicg,25,1,1073872896,1073741824,duration_time,1062890400,1.4154917395647584
0,1954367480,bicg,25,5,1073872896,1073741824,duration_time,1073348640,2.1968205078811485
0,2177335888,bicg,25,25,1073872896,1073741824,duration_time,1062890400,1.952643881649922
0,3057487765,bicg,31,1,1073872896,1073741824,duration_time,1071776640,1.402166382830971
0,2387871956,bicg,31,31,1073872896,1073741824,duration_time,1071776640,1.7953670209274823
0,3005438866,bicg,27,1,1073872896,1073741824,duration_time,1063933920,1.4160113945901172
0,1976739302,bicg,27,3,1073872896,1073741824,duration_time,1073348640,2.1719579084890377
0,2038506838,bicg,27,9,1073872896,1073741824,duration_time,1073348640,2.1061467540684307
0,2246058864,bicg,27,27,1073872896,1073741824,duration_time,1063933920,1.894756966618841
0,2882724637,bicg,12,1,1073872896,1073741824,duration_time,1071776640,1.4871717211469477
0,2003694646,bicg,12,2,1073872896,1073741824,duration_time,1071776640,2.1396007463304865
0,1890174725,bicg,12,3,1073872896,1073741824,duration_time,1071776640,2.26810066989971
0,1919976909,bicg,12,4,1073872896,1073741824,duration_time,1073348640,2.2361698934369842
0,1896113825,bicg,12,6,1073872896,1073741824,duration_time,1071776640,2.2609964146007955
0,2073849248,bicg,12,12,1073872896,1073741824,duration_time,1073348640,2.0702539319772195
0,3090803038,bicg,32,1,1073872896,1073741824,duration_time,1073872896,1.3897655499845538
0,2130853962,bicg,32,2,1073872896,1073741824,duration_time,1073872896,2.015854516828685
0,2090008695,bicg,32,4,1073872896,1073741824,duration_time,1073872896,2.055250580668039
0,2461731787,bicg,32,8,1073872896,1073741824,duration_time,1073872896,1.7449064137221542
0,3670457388,bicg,32,16,1073872896,1073741824,duration_time,1073872896,1.1702878224505355
0,3517733493,bicg,32,32,1073872896,1073741824,duration_time,1073872896,1.2210963657558693
0,2884473224,bicg,13,1,1073872896,1073741824,duration_time,1073348640,1.4884501351155548
0,2104341900,bicg,13,13,1073872896,1073741824,duration_time,1073348640,2.0402552265865164
0,3011415642,bicg,24,1,1073872896,1073741824,duration_time,1065500160,1.4152814312837392
0,2037230853,bicg,24,2,1073872896,1073741824,duration_time,1071776640,2.104379360683087
0,1927322885,bicg,24,3,1073872896,1073741824,duration_time,1065500160,2.211357875304843
0,1909952174,bicg,24,4,1073872896,1073741824,duration_time,1071776640,2.244614613056798
0,1904745563,bicg,24,6,1073872896,1073741824,duration_time,1071776640,2.250750254142999
0,1998984253,bicg,24,8,1073872896,1073741824,duration_time,1073348640,2.1477880846518103
0,2093681532,bicg,24,12,1073872896,1073741824,duration_time,1071776640,2.0476402425466875
0,2340549379,bicg,24,24,1073872896,1073741824,duration_time,1073348640,1.834353335384171
0,3063012832,bicg,44,1,1073872896,1073741824,duration_time,1071776640,1.3996371530708624
0,2183687338,bicg,44,2,1073872896,1073741824,duration_time,1071776640,1.963241937340024
0,1924028695,bicg,44,4,1073872896,1073741824,duration_time,1071776640,2.228192630983604
0,2188296278,bicg,44,11,1073872896,1073741824,duration_time,1071776640,1.9591070016891012
0,2302905848,bicg,44,22,1073872896,1073741824,duration_time,1071776640,1.8616073964653026
0,2727922468,bicg,44,44,1073872896,1073741824,duration_time,1071776640,1.571564665158218
0,3010151329,bicg,23,1,1073872896,1073741824,duration_time,1072824512,1.4256087415464287
0,2300769146,bicg,23,23,1073872896,1073741824,duration_time,1072824512,1.8651580300703494
0,3068118998,bicg,46,1,1073872896,1073741824,duration_time,1072824512,1.3986739271838373
0,2207681634,bicg,46,2,1073872896,1073741824,duration_time,1072824512,1.9438029387528981
0,2342053172,bicg,46,23,1073872896,1073741824,duration_time,1072824512,1.8322803680564772
0,2830191126,bicg,46,46,1073872896,1073741824,duration_time,1072824512,1.5162573327918774
0,3042357709,bicg,40,1,1073872896,1073741824,duration_time,1065500160,1.4008874194484144
0,2156173177,bicg,40,2,1073872896,1073741824,duration_time,1065500160,1.976650431172672
0,1914783832,bicg,40,4,1073872896,1073741824,duration_time,1070729280,2.2367627344787397
0,1920732914,bicg,40,5,1073872896,1073741824,duration_time,1065500160,2.2189449709195745
0,2017741273,bicg,40,8,1073872896,1073741824,duration_time,1073348640,2.127822143230749
0,1946004724,bicg,40,10,1073872896,1073741824,duration_time,1065500160,2.1901286196466603
0,2293053431,bicg,40,20,1073872896,1073741824,duration_time,1070729280,1.8677790330128596
0,2731351371,bicg,40,40,1073872896,1073741824,duration_time,1073348640,1.5718939004277968
0,3021984402,bicg,37,1,1073872896,1073741824,duration_time,1060283840,1.4034272834741124
0,2424084293,bicg,37,37,1073872896,1073741824,duration_time,1060283840,1.7495824597548348
0,2897810102,bicg,1,1,1073872896,1073741824,duration_time,1073872896,1.4823233520496575
0,3027951091,bicg,29,1,1073872896,1073741824,duration_time,1070205792,1.4137689280133752
0,2290339058,bicg,29,29,1073872896,1073741824,duration_time,1070205792,1.8690783589649633
0,2891693847,bicg,2,1,1073872896,1073741824,duration_time,1073872896,1.4854586312642937
0,2131343944,bicg,2,2,1073872896,1073741824,duration_time,1073872896,2.0153910850908634
0,3027882701,bicg,42,1,1073872896,1073741824,duration_time,1062368832,1.4034478041690823
0,2177198193,bicg,42,2,1073872896,1073741824,duration_time,1073348640,1.9719815007213723
0,1937411008,bicg,42,3,1073872896,1073741824,duration_time,1062368832,2.1933783334836923
0,1954814065,bicg,42,6,1073872896,1073741824,duration_time,1073348640,2.1963186355526862
0,1855266031,bicg,42,7,1073872896,1073741824,duration_time,1062368832,2.2904937928009743
0,2203970314,bicg,42,14,1073872896,1073741824,duration_time,1073348640,1.9480273997919193
0,2148979474,bicg,42,21,1073872896,1073741824,duration_time,1062368832,1.97743877008292
0,2886479014,bicg,42,42,1073872896,1073741824,duration_time,1073348640,1.4874158236301662
0,2996856599,bicg,22,1,1073872896,1073741824,duration_time,1071776640,1.4305344344572692
0,2028541234,bicg,22,2,1073872896,1073741824,duration_time,1071776640,2.113393845855637
0,2080931339,bicg,22,11,1073872896,1073741824,duration_time,1071776640,2.06018645577234
0,2267113021,bicg,22,22,1073872896,1073741824,duration_time,1071776640,1.8909981638714253
0,3031641809,bicg,28,1,1073872896,1073741824,duration_time,1069682432,1.4113572768714908
0,2084368024,bicg,28,2,1073872896,1073741824,duration_time,1069682432,2.0527707577229655
0,1937993015,bicg,28,4,1073872896,1073741824,duration_time,1073348640,2.215381854717366
0,1884467793,bicg,28,7,1073872896,1073741824,duration_time,1069682432,2.270524199932559
0,2125644149,bicg,28,14,1073872896,1073741824,duration_time,1069682432,2.0129097008137085
0,2404368352,bicg,28,28,1073872896,1073741824,duration_time,1073348640,1.785664229205426
0,3040659419,bicg,30,1,1073872896,1073741824,duration_time,1065500160,1.401669852719536
0,2104357550,bicg,30,2,1073872896,1073741824,duration_time,1073348640,2.040240053312233
0,1934963087,bicg,30,3,1073872896,1073741824,duration_time,1065500160,2.2026263284473706
0,1895846817,bicg,30,5,1073872896,1073741824,duration_time,1065500160,2.248072260787513
0,1945421731,bicg,30,6,1073872896,1073741824,duration_time,1073348640,2.206922278899947
0,2059620935,bicg,30,10,1073872896,1073741824,duration_time,1073348640,2.08455570005167
0,2008513940,bicg,30,15,1073872896,1073741824,duration_time,1065500160,2.121967169418799
0,2443154972,bicg,30,30,1073872896,1073741824,duration_time,1073348640,1.7573156877909257
0,2876962670,bicg,10,1,1073872896,1073741824,duration_time,1070729280,1.4886940190989688
0,2047457548,bicg,10,2,1073872896,1073741824,duration_time,1073348640,2.096939477057231
0,1897261157,bicg,10,5,1073872896,1073741824,duration_time,1070729280,2.2574209692735514
0,2054849255,bicg,10,10,1073872896,1073741824,duration_time,1073348640,2.0893963630436727
0,2879161686,bicg,9,1,1073872896,1073741824,duration_time,1073348640,1.4911960592129108
0,1977970329,bicg,9,3,1073872896,1073741824,duration_time,1073348640,2.170606149673947
0,1985785729,bicg,9,9,1073872896,1073741824,duration_time,1073348640,2.162063357239486
0,3016566631,bicg,26,1,1073872896,1073741824,duration_time,1066544960,1.4142501598201893
0,2082837151,bicg,26,2,1073872896,1073741824,duration_time,1073348640,2.061320328350529
0,2060920901,bicg,26,13,1073872896,1073741824,duration_time,1066544960,2.0700357000261214
0,2373752687,bicg,26,26,1073872896,1073741824,duration_time,1073348640,1.8086949763187357
0,3079025753,bicg,35,1,1073872896,1073741824,duration_time,1073348640,1.3944003410224155
0,1962933550,bicg,35,5,1073872896,1073741824,duration_time,1073348640,2.187233775692509
0,1981779496,bicg,35,7,1073872896,1073741824,duration_time,1073348640,2.166434040046199
0,2540810637,bicg,35,35,1073872896,1073741824,duration_time,1073348640,1.6897735303364916
0,2934574713,bicg,18,1,1073872896,1073741824,duration_time,1068636096,1.456614604175525
0,2062854304,bicg,18,2,1073872896,1073741824,duration_time,1073348640,2.08128831574525
0,1903555856,bicg,18,3,1073872896,1073741824,duration_time,1071776640,2.2521569548311695
0,1935434872,bicg,18,6,1073872896,1073741824,duration_time,1073348640,2.2183100150321153
0,1907824497,bicg,18,9,1073872896,1073741824,duration_time,1068636096,2.2405333355985313
0,2262976122,bicg,18,18,1073872896,1073741824,duration_time,1073348640,1.8972336995785588
0,2882837359,bicg,7,1,1073872896,1073741824,duration_time,1073348640,1.4892947555977611
0,1953452778,bicg,7,7,1073872896,1073741824,duration_time,1073348640,2.197849166538696
0,3046235008,bicg,43,1,1073872896,1073741824,duration_time,1068113120,1.4025354146281284
0,2602182286,bicg,43,43,1073872896,1073741824,duration_time,1068113120,1.6418728630143322
0,3030709277,bicg,36,1,1073872896,1073741824,duration_time,1059242112,1.3980121683575129
0,2130621192,bicg,36,2,1073872896,1073741824,duration_time,1068636096,2.0062432496447262
0,1926559445,bicg,36,3,1073872896,1073741824,duration_time,1071776640,2.22526565226229
0,1944118438,bicg,36,4,1073872896,1073741824,duration_time,1073348640,2.208401749646901
0,1925679263,bicg,36,6,1073872896,1073741824,duration_time,1071776640,2.226282768045781
0,1884325335,bicg,36,9,1073872896,1073741824,duration_time,1059242112,2.2485333977638207
0,2092604282,bicg,36,12,1073872896,1073741824,duration_time,1073348640,2.0516992137168915
0,2136199298,bicg,36,18,1073872896,1073741824,duration_time,1068636096,2.001004488673884
0,2565216872,bicg,36,36,1073872896,1073741824,duration_time,1073348640,1.6736965232310386
0,2972075885,bicg,20,1,1073872896,1073741824,duration_time,1065500160,1.434014744209669
0,2018371572,bicg,20,2,1073872896,1073741824,duration_time,1070729280,2.121966628650079
0,1930732804,bicg,20,4,1073872896,1073741824,duration_time,1073348640,2.223712442811947
0,1860906481,bicg,20,5,1073872896,1073741824,duration_time,1065500160,2.2902820122963505
0,1973689217,bicg,20,10,1073872896,1073741824,duration_time,1070729280,2.170005836334262
0,2286616034,bicg,20,20,1073872896,1073741824,duration_time,1073348640,1.8776193712284621
0,2894576855,bicg,4,1,1073872896,1073741824,duration_time,1073872896,1.4839791096166974
0,2129554009,bicg,4,2,1073872896,1073741824,duration_time,1073872896,2.0170850637486697
0,2106929395,bicg,4,4,1073872896,1073741824,duration_time,1073872896,2.0387449120002428
0,3009375088,bicg,38,1,1073872896,1073741824,duration_time,1058200896,1.4065390522033856
0,2130392706,bicg,38,2,1073872896,1073741824,duration_time,1068113120,2.0054764870191026
0,2134336655,bicg,38,19,1073872896,1073741824,duration_time,1058200896,1.9831939699316086
0,2460725230,bicg,38,38,1073872896,1073741824,duration_time,1068113120,1.7362574365931949
0,3048933991,bicg,39,1,1073872896,1073741824,duration_time,1073348640,1.4081625160378881
0,1988202519,bicg,39,3,1073872896,1073741824,duration_time,1073348640,2.159435228036747
0,2156629227,bicg,39,13,1073872896,1073741824,duration_time,1073348640,1.9907893792074627
0,2672653233,bicg,39,39,1073872896,1073741824,duration_time,1073348640,1.6064166151404349
0,3069322342,bicg,34,1,1073872896,1073741824,duration_time,1065500160,1.3885803330851327
0,2091041226,bicg,34,2,1073872896,1073741824,duration_time,1065500160,2.0382193268149367
0,2053109500,bicg,34,17,1073872896,1073741824,duration_time,1065500160,2.0758759530361144
0,2374055908,bicg,34,34,1073872896,1073741824,duration_time,1065500160,1.7952402155476113
0,2877850432,bicg,14,1,1073872896,1073741824,duration_time,1069682432,1.4867797438056711
0,2050656968,bicg,14,2,1073872896,1073741824,duration_time,1073348640,2.093667847425177
0,1877473707,bicg,14,7,1073872896,1073741824,duration_time,1069682432,2.2789825029491078
0,2169462335,bicg,14,14,1073872896,1073741824,duration_time,1073348640,1.9790131825450659
0,3065166598,bicg,45,1,1073872896,1073741824,duration_time,1073348640,1.4007051240873531
0,2005953408,bicg,45,3,1073872896,1073741824,duration_time,1073348640,2.1403261625506307
0,1961385815,bicg,45,5,1073872896,1073741824,duration_time,1073348640,2.1889597279462327
0,2062913688,bicg,45,9,1073872896,1073741824,duration_time,1073348640,2.0812284028046064
0,2248287888,bicg,45,15,1073872896,1073741824,duration_time,1073348640,1.9096284701418984
0,2978721285,bicg,45,45,1073872896,1073741824,duration_time,1073348640,1.441354913472544
0,2880152234,bicg,5,1,1073872896,1073741824,duration_time,1073348640,1.4906832039351152
0,1940321838,bicg,5,5,1073872896,1073741824,duration_time,1073348640,2.2127228977773323
0,2939393091,bicg,19,1,1073872896,1073741824,duration_time,1068113120,1.4535151807635518
0,2157643703,bicg,19,19,1073872896,1073741824,duration_time,1068113120,1.9801473589265726
0,3074112750,bicg,33,1,1073872896,1073741824,duration_time,1071776640,1.3945833834494197
0,1922867414,bicg,33,3,1073872896,1073741824,duration_time,1071776640,2.2295383076266537
0,2060969637,bicg,33,11,1073872896,1073741824,duration_time,1071776640,2.080140572201938
0,2411714265,bicg,33,33,1073872896,1073741824,duration_time,1071776640,1.7776179467927142
0,3029936247,bicg,49,1,1073872896,1073741824,duration_time,1058721440,1.3976814740551207
0,1995439783,bicg,49,7,1073872896,1073741824,duration_time,1073348640,2.1516031686735193
0,2647039061,bicg,49,49,1073872896,1073741824,duration_time,1058721440,1.5998576758440965
0,2897859454,bicg,8,1,1073872896,1073741824,duration_time,1073872896,1.4822981073394734
0,2124052141,bicg,8,2,1073872896,1073741824,duration_time,1073872896,2.0223098581646353
0,2077519032,bicg,8,4,1073872896,1073741824,duration_time,1073872896,2.067606369826989
0,2478383328,bicg,8,8,1073872896,1073741824,duration_time,1073872896,1.7331828920372725
0,2880060942,bicg,11,1,1073872896,1073741824,duration_time,1071776640,1.4885471683883555
0,2146060851,bicg,11,11,1073872896,1073741824,duration_time,1071776640,1.997663094223231
0,2901608656,bicg,15,1,1073872896,1073741824,duration_time,1073348640,1.4796601020341043
0,1971844039,bicg,15,3,1073872896,1073741824,duration_time,1073348640,2.177349970425323
0,1953634783,bicg,15,5,1073872896,1073741824,duration_time,1073348640,2.197644409978751
0,2180482546,bicg,15,15,1073872896,1073741824,duration_time,1073348640,1.9690112025322306
0,3055793043,bicg,47,1,1073872896,1073741824,duration_time,1070205792,1.4008877917325633
0,2750549783,bicg,47,47,1073872896,1073741824,duration_time,1070205792,1.5563518226276
0,2989520253,bicg,21,1,1073872896,1073741824,duration_time,1073348640,1.4361483437657112
0,1973882465,bicg,21,3,1073872896,1073741824,duration_time,1073348640,2.175101423782089
0,1976376386,bicg,21,7,1073872896,1073741824,duration_time,1073348640,2.1723567385306737
0,2310721940,bicg,21,21,1073872896,1073741824,duration_time,1073348640,1.8580316764551947
0,2924767995,bicg,17,1,1073872896,1073741824,duration_time,1065500160,1.457209818791114
0,2027246630,bicg,17,17,1073872896,1073741824,duration_time,1065500160,2.1023592181282846
0,2997437657,bicg,41,1,1073872896,1073741824,duration_time,1054560672,1.4072828764758525
0,2464564511,bicg,41,41,1073872896,1073741824,duration_time,1054560672,1.7115570191702725
0,2874244498,bicg,6,1,1073872896,1073741824,duration_time,1071776640,1.4915594560529277
0,2046609780,bicg,6,2,1073872896,1073741824,duration_time,1073348640,2.0978080931480743
0,1902573776,bicg,6,3,1073872896,1073741824,duration_time,1071776640,2.253319484416146
0,1933917076,bicg,6,6,1073872896,1073741824,duration_time,1073348640,2.2200510111220506


==> data/striding/conv.csv <==
,duration_time:u,group,n_rows,n_strides,N,page_size,event,trueN,membw
0,3761295140,conv,20,1,2145649048,1073741824,duration_time,2131000344,2.2662410310082715
0,3670794596,conv,20,2,2145649048,1073741824,duration_time,2141458584,2.333509574557519
0,3507231874,conv,20,4,2145649048,1073741824,duration_time,2141458584,2.4423347653460565
0,3392279735,conv,20,5,2145649048,1073741824,duration_time,2131000344,2.5127648784542234
0,3588989065,conv,20,10,2145649048,1073741824,duration_time,2141458584,2.3866983657137446
0,3626716945,conv,20,20,2145649048,1073741824,duration_time,2141458584,2.361870106187733
0,3978529221,conv,29,1,2145649048,1073741824,duration_time,2140411608,2.151962686816219
0,4920252835,conv,29,29,2145649048,1073741824,duration_time,2140411608,1.740082617522642
0,3779674170,conv,4,1,2145649048,1073741824,duration_time,2143553304,2.268505916212349
0,4053653179,conv,4,2,2145649048,1073741824,duration_time,2145649048,2.117249753003598
0,4048499864,conv,4,4,2145649048,1073741824,duration_time,2145649048,2.1199447895053702
0,3608801371,conv,15,1,2145649048,1073741824,duration_time,2131000344,2.3620034742000766
0,3184156865,conv,15,3,2145649048,1073741824,duration_time,2131000344,2.6770042235340687
0,3428597172,conv,15,5,2145649048,1073741824,duration_time,2131000344,2.486148400754733
0,3685635688,conv,15,15,2145649048,1073741824,duration_time,2131000344,2.3127628712064934
0,3737396371,conv,21,1,2145649048,1073741824,duration_time,2124737688,2.2740298080093577
0,3148026396,conv,21,3,2145649048,1073741824,duration_time,2124737688,2.6997711209788724
0,3148858450,conv,21,7,2145649048,1073741824,duration_time,2124737688,2.6990577337638024
0,3494698462,conv,21,21,2145649048,1073741824,duration_time,2124737688,2.431955387400173
0,4206422208,conv,38,1,2145649048,1073741824,duration_time,2116401816,2.0125434027757967
0,3571887694,conv,38,2,2145649048,1073741824,duration_time,2136226264,2.392265879566593
0,3622545930,conv,38,19,2145649048,1073741824,duration_time,2116401816,2.3369219956308465
0,6299098441,conv,38,38,2145649048,1073741824,duration_time,2136226264,1.356528261311546
0,4284118968,conv,36,1,2145649048,1073741824,duration_time,2118484248,1.9779882527295867
0,3814341042,conv,36,2,2145649048,1073741824,duration_time,2137272216,2.2413016481393067
0,3525210163,conv,36,3,2145649048,1073741824,duration_time,2143553304,2.432255899518692
0,3491357723,conv,36,4,2145649048,1073741824,duration_time,2137272216,2.448643061603573
0,3737285437,conv,36,6,2145649048,1073741824,duration_time,2143553304,2.2942355783460595
0,3530120944,conv,36,9,2145649048,1073741824,duration_time,2118484248,2.400466478748497
0,4001715390,conv,36,12,2145649048,1073741824,duration_time,2143553304,2.1426344405767446
0,3624676033,conv,36,18,2145649048,1073741824,duration_time,2137272216,2.3585801285871772
0,6000055310,conv,36,36,2145649048,1073741824,duration_time,2137272216,1.4248350093959383
0,3968131664,conv,18,1,2145649048,1073741824,duration_time,2137272216,2.154436794917801
0,3650605662,conv,18,2,2145649048,1073741824,duration_time,2137272216,2.341827536452224
0,3459527004,conv,18,3,2145649048,1073741824,duration_time,2143553304,2.4784351173111987
0,3780394004,conv,18,6,2145649048,1073741824,duration_time,2143553304,2.2680739644935697
0,3436855350,conv,18,9,2145649048,1073741824,duration_time,2137272216,2.4874741568626098
0,3502459041,conv,18,18,2145649048,1073741824,duration_time,2137272216,2.4408818958120118
0,4360413762,conv,44,1,2145649048,1073741824,duration_time,2143553304,1.9663760560344732
0,3815123581,conv,44,2,2145649048,1073741824,duration_time,2143553304,2.2474273857604823
0,3839171516,conv,44,4,2145649048,1073741824,duration_time,2143553304,2.233349872561411
0,4167667346,conv,44,11,2145649048,1073741824,duration_time,2143553304,2.0573170803157472
0,4757247231,conv,44,22,2145649048,1073741824,duration_time,2143553304,1.8023476182039109
0,7301549889,conv,44,44,2145649048,1073741824,duration_time,2143553304,1.1743004357084932
0,3812303560,conv,9,1,2145649048,1073741824,duration_time,2137272216,2.2424995096665388
0,3527139733,conv,9,3,2145649048,1073741824,duration_time,2143553304,2.4309253006847062
0,3346410400,conv,9,9,2145649048,1073741824,duration_time,2137272216,2.554704247871092
0,4255521896,conv,45,1,2145649048,1073741824,duration_time,2099779224,1.973698432592908
0,3499219818,conv,45,3,2145649048,1073741824,duration_time,2131000344,2.4359719649941693
0,3314353343,conv,45,5,2145649048,1073741824,duration_time,2099779224,2.5341645946528764
0,3267872697,conv,45,9,2145649048,1073741824,duration_time,2099779224,2.5702093302810196
0,3847916096,conv,45,15,2145649048,1073741824,duration_time,2131000344,2.2152253748102515
0,6736692078,conv,45,45,2145649048,1073741824,duration_time,2099779224,1.2467716794462043
0,4053108023,conv,30,1,2145649048,1073741824,duration_time,2131000344,2.103077768376567
0,3353401891,conv,30,2,2145649048,1073741824,duration_time,2131000344,2.5418967523329283
0,3206484785,conv,30,3,2145649048,1073741824,duration_time,2131000344,2.6583632692958497
0,3473241783,conv,30,5,2145649048,1073741824,duration_time,2131000344,2.4541917633610364
0,3680010475,conv,30,6,2145649048,1073741824,duration_time,2131000344,2.3162981284720394
0,3604897334,conv,30,10,2145649048,1073741824,duration_time,2131000344,2.3645614801855546
0,3735214976,conv,30,15,2145649048,1073741824,duration_time,2131000344,2.28206446771325
0,4745591207,conv,30,30,2145649048,1073741824,duration_time,2131000344,1.7961937731650048
0,3727808533,conv,6,1,2145649048,1073741824,duration_time,2143553304,2.3000680265892828
0,3507422541,conv,6,2,2145649048,1073741824,duration_time,2143553304,2.4445908970965924
0,3607990084,conv,6,3,2145649048,1073741824,duration_time,2143553304,2.376451435945798
0,3942552001,conv,6,6,2145649048,1073741824,duration_time,2143553304,2.1747876030107434
0,4195441781,conv,49,1,2145649048,1073741824,duration_time,2117442904,2.0188032770129865
0,3895297752,conv,49,7,2145649048,1073741824,duration_time,2139364888,2.196869173250302
0,6877316559,conv,49,49,2145649048,1073741824,duration_time,2117442904,1.2315518041576892
0,4064678372,conv,5,1,2145649048,1073741824,duration_time,2141458584,2.107383057662502
0,3432819567,conv,5,5,2145649048,1073741824,duration_time,2141458584,2.4952765995463695
0,3875757877,conv,24,1,2145649048,1073741824,duration_time,2131000344,2.1993121465569816
0,3463920967,conv,24,2,2145649048,1073741824,duration_time,2143553304,2.4752912372091083
0,3177546922,conv,24,3,2145649048,1073741824,duration_time,2131000344,2.682572936054349
0,3551166258,conv,24,4,2145649048,1073741824,duration_time,2143553304,2.41447811593844
0,3800128075,conv,24,6,2145649048,1073741824,duration_time,2143553304,2.2562958528706956
0,3877390920,conv,24,8,2145649048,1073741824,duration_time,2143553304,2.211335764927205
0,3981552408,conv,24,12,2145649048,1073741824,duration_time,2143553304,2.1534849569660617
0,4817447830,conv,24,24,2145649048,1073741824,duration_time,2143553304,1.7798248198154332
0,4234018080,conv,33,1,2145649048,1073741824,duration_time,2143553304,2.0250771380740065
0,3490718775,conv,33,3,2145649048,1073741824,duration_time,2143553304,2.456288738413194
0,3950958309,conv,33,11,2145649048,1073741824,duration_time,2143553304,2.1701603877896045
0,5947315329,conv,33,33,2145649048,1073741824,duration_time,2143553304,1.441694738160402
0,4267608223,conv,35,1,2145649048,1073741824,duration_time,2110160664,1.9778391583626864
0,3343485837,conv,35,5,2145649048,1073741824,duration_time,2110160664,2.524503786614963
0,3466124492,conv,35,7,2145649048,1073741824,duration_time,2110160664,2.4351816201297596
0,6069918896,conv,35,35,2145649048,1073741824,duration_time,2110160664,1.3905692647001062
0,4219074071,conv,48,1,2145649048,1073741824,duration_time,2131000344,2.020348833074564
0,3731624625,conv,48,2,2145649048,1073741824,duration_time,2131000344,2.2842601366958233
0,3566466361,conv,48,3,2145649048,1073741824,duration_time,2131000344,2.3900411536784993
0,3872008254,conv,48,4,2145649048,1073741824,duration_time,2143553304,2.2144098497575153
0,3907622465,conv,48,6,2145649048,1073741824,duration_time,2131000344,2.181377922854172
0,4182657695,conv,48,8,2145649048,1073741824,duration_time,2143553304,2.049943801580923
0,4270231714,conv,48,12,2145649048,1073741824,duration_time,2143553304,2.0079035027278147
0,4096295963,conv,48,16,2145649048,1073741824,duration_time,2143553304,2.093162528647103
0,5093167302,conv,48,24,2145649048,1073741824,duration_time,2143553304,1.6834737026276463
0,7501941569,conv,48,48,2145649048,1073741824,duration_time,2143553304,1.1429325511452808
0,4129997773,conv,37,1,2145649048,1073741824,duration_time,2120567704,2.053819706987043
0,6208598067,conv,37,37,2145649048,1073741824,duration_time,2120567704,1.3662135516687812
0,3631351200,conv,8,1,2145649048,1073741824,duration_time,2139364888,2.356549692026483
0,3516510587,conv,8,2,2145649048,1073741824,duration_time,2143553304,2.4382731130392585
0,4117497288,conv,8,4,2145649048,1073741824,duration_time,2145649048,2.0844206059377495
0,3950329322,conv,8,8,2145649048,1073741824,duration_time,2145649048,2.172628024757881
0,4113124818,conv,42,1,2145649048,1073741824,duration_time,2124737688,2.0663002286744607
0,3597218174,conv,42,2,2145649048,1073741824,duration_time,2124737688,2.3626453389535222
0,3306463543,conv,42,3,2145649048,1073741824,duration_time,2124737688,2.5704050994280085
0,3364638358,conv,42,6,2145649048,1073741824,duration_time,2124737688,2.5259626288787618
0,3306814410,conv,42,7,2145649048,1073741824,duration_time,2124737688,2.5701323685716004
0,3409901508,conv,42,14,2145649048,1073741824,duration_time,2124737688,2.492432913989022
0,3784599941,conv,42,21,2145649048,1073741824,duration_time,2124737688,2.2456668827602244
0,6480235296,conv,42,42,2145649048,1073741824,duration_time,2124737688,1.3115188513673377
0,3754936487,conv,19,1,2145649048,1073741824,duration_time,2136226264,2.275645696161145
0,3468359765,conv,19,19,2145649048,1073741824,duration_time,2136226264,2.4636732158608696
0,4278565223,conv,32,1,2145649048,1073741824,duration_time,2114320408,1.9766630146332118
0,3477590269,conv,32,2,2145649048,1073741824,duration_time,2131000344,2.451122966378418
0,3418314537,conv,32,4,2145649048,1073741824,duration_time,2139364888,2.5034149021026733
0,3925230084,conv,32,8,2145649048,1073741824,duration_time,2143553304,2.184384872354402
0,4336751087,conv,32,16,2145649048,1073741824,duration_time,2145649048,1.9790382292697168
0,5891040864,conv,32,32,2145649048,1073741824,duration_time,2143553304,1.4554665998663832
0,3694357184,conv,16,1,2145649048,1073741824,duration_time,2131000344,2.3073029897912547
0,3374773513,conv,16,2,2145649048,1073741824,duration_time,2139364888,2.535713735762036
0,3625114210,conv,16,4,2145649048,1073741824,duration_time,2143553304,2.365225678227666
0,4181245150,conv,16,8,2145649048,1073741824,duration_time,2145649048,2.0526412310457327
0,4107621452,conv,16,16,2145649048,1073741824,duration_time,2145649048,2.0894321183908358
0,4280599412,conv,39,1,2145649048,1073741824,duration_time,2106005016,1.9679533759651884
0,3247852738,conv,39,3,2145649048,1073741824,duration_time,2106005016,2.5937198338578122
0,3548104271,conv,39,13,2145649048,1073741824,duration_time,2106005016,2.3742312571963304
0,6521188188,conv,39,39,2145649048,1073741824,duration_time,2106005016,1.2917922042951477
0,3891457174,conv,27,1,2145649048,1073741824,duration_time,2127867864,2.1872196134825046
0,3513828273,conv,27,3,2145649048,1073741824,duration_time,2137272216,2.432984255289473
0,3386864220,conv,27,9,2145649048,1073741824,duration_time,2137272216,2.524190020230572
0,4289642021,conv,27,27,2145649048,1073741824,duration_time,2127867864,1.9841915512604495
0,3818798372,conv,3,1,2145649048,1073741824,duration_time,2143553304,2.2452647091471003
0,3549522272,conv,3,3,2145649048,1073741824,duration_time,2143553304,2.4155963983200497
0,3975198257,conv,26,1,2145649048,1073741824,duration_time,2133089944,2.1463985503050598
0,3477291580,conv,26,2,2145649048,1073741824,duration_time,2133089944,2.4537372203915093
0,3404280068,conv,26,13,2145649048,1073741824,duration_time,2133089944,2.506362463007553
0,3925201991,conv,26,26,2145649048,1073741824,duration_time,2133089944,2.1737377580984725
0,4206476395,conv,47,1,2145649048,1073741824,duration_time,2140411608,2.0353487403796544
0,7198018080,conv,47,47,2145649048,1073741824,duration_time,2140411608,1.1894449745533286
0,4147591634,conv,31,1,2145649048,1073741824,duration_time,2143553304,2.067275173793062
0,5819434818,conv,31,31,2145649048,1073741824,duration_time,2143553304,1.4733755912995605
0,3936100509,conv,28,1,2145649048,1073741824,duration_time,2139364888,2.1740957916173986
0,3323331054,conv,28,2,2145649048,1073741824,duration_time,2139364888,2.5749645199205
0,3406002184,conv,28,4,2145649048,1073741824,duration_time,2139364888,2.512464493475498
0,3521961768,conv,28,7,2145649048,1073741824,duration_time,2139364888,2.429742318542965
0,3747361124,conv,28,14,2145649048,1073741824,duration_time,2139364888,2.2835961811082717
0,5271519285,conv,28,28,2145649048,1073741824,duration_time,2139364888,1.6233383753996833
0,4190187041,conv,2,1,2145649048,1073741824,duration_time,2145649048,2.048260879054158
0,3951138913,conv,2,2,2145649048,1073741824,duration_time,2145649048,2.1721828518257413
0,3673467182,conv,13,1,2145649048,1073741824,duration_time,2133089944,2.322699333699941
0,3363715167,conv,13,13,2145649048,1073741824,duration_time,2133089944,2.5365880737190256
0,3907893537,conv,22,1,2145649048,1073741824,duration_time,2143553304,2.1940754359910803
0,3448101672,conv,22,2,2145649048,1073741824,duration_time,2143553304,2.4866474459341292
0,3980551883,conv,22,11,2145649048,1073741824,duration_time,2143553304,2.154026242596773
0,4592382206,conv,22,22,2145649048,1073741824,duration_time,2143553304,1.8670513104936457
0,3784545287,conv,25,1,2145649048,1073741824,duration_time,2125780824,2.2468018351394616
0,3488806324,conv,25,5,2145649048,1073741824,duration_time,2141458584,2.4552335499607403
0,3725437421,conv,25,25,2145649048,1073741824,duration_time,2125780824,2.282449638817863
0,4032449110,conv,1,1,2145649048,1073741824,duration_time,2145649048,2.1283830143612152
0,4147884704,conv,34,1,2145649048,1073741824,duration_time,2131000344,2.055023701063799
0,3470122912,conv,34,2,2145649048,1073741824,duration_time,2131000344,2.4563975375405955
0,3808651947,conv,34,17,2145649048,1073741824,duration_time,2131000344,2.2380625729568666
0,5631903742,conv,34,34,2145649048,1073741824,duration_time,2131000344,1.5135204304775562
0,4268611823,conv,43,1,2145649048,1073741824,duration_time,2136226264,2.001799510079275
0,6638005735,conv,43,43,2145649048,1073741824,duration_time,2136226264,1.2872699116461368
0,4507660381,conv,46,1,2145649048,1073741824,duration_time,2145649048,1.904002401817148
0,4174711334,conv,46,2,2145649048,1073741824,duration_time,2145649048,2.055853807687485
0,6757084816,conv,46,23,2145649048,1073741824,duration_time,2145649048,1.270162566507586
0,7105700386,conv,46,46,2145649048,1073741824,duration_time,2145649048,1.2078466197237718
0,3725225339,conv,12,1,2145649048,1073741824,duration_time,2143553304,2.3016629695484845
0,3458819939,conv,12,2,2145649048,1073741824,duration_time,2143553304,2.4789417683532093
0,3513687516,conv,12,3,2145649048,1073741824,duration_time,2143553304,2.4402321427151064
0,3651484721,conv,12,4,2145649048,1073741824,duration_time,2143553304,2.3481443498007724
0,3841407700,conv,12,6,2145649048,1073741824,duration_time,2143553304,2.2320497811258098
0,4170418405,conv,12,12,2145649048,1073741824,duration_time,2143553304,2.055959950138384
0,3992941590,conv,10,1,2145649048,1073741824,duration_time,2141458584,2.14524408707917
0,3754339617,conv,10,2,2145649048,1073741824,duration_time,2141458584,2.2815821715257467
0,3548134661,conv,10,5,2145649048,1073741824,duration_time,2141458584,2.4141796054566376
0,3494555648,conv,10,10,2145649048,1073741824,duration_time,2141458584,2.4511941427810395
0,3735607958,conv,11,1,2145649048,1073741824,duration_time,2143553304,2.295265807440493
0,4150813280,conv,11,11,2145649048,1073741824,duration_time,2143553304,2.0656706620154206
0,4154501777,conv,40,1,2145649048,1073741824,duration_time,2131000344,2.051750566864663
0,3580312628,conv,40,2,2145649048,1073741824,duration_time,2131000344,2.3807980647660916
0,3615830268,conv,40,4,2145649048,1073741824,duration_time,2141458584,2.36898131303546
0,3527651903,conv,40,5,2145649048,1073741824,duration_time,2131000344,2.4163385760230436
0,3592647788,conv,40,8,2145649048,1073741824,duration_time,2141458584,2.384267771700642
0,3664446125,conv,40,10,2145649048,1073741824,duration_time,2131000344,2.326136361467178
0,3882389880,conv,40,20,2145649048,1073741824,duration_time,2141458584,2.2063302761339365
0,6421733025,conv,40,40,2145649048,1073741824,duration_time,2141458584,1.3338820381745782
0,4146537301,conv,23,1,2145649048,1073741824,duration_time,2145649048,2.069822497419757
0,4853528826,conv,23,23,2145649048,1073741824,duration_time,2145649048,1.7683208444181187
0,3628603166,conv,14,1,2145649048,1073741824,duration_time,2139364888,2.3583343673905617
0,3331146812,conv,14,2,2145649048,1073741824,duration_time,2139364888,2.5689229670613507
0,3596040201,conv,14,7,2145649048,1073741824,duration_time,2139364888,2.379689623497621
0,3716314979,conv,14,14,2145649048,1073741824,duration_time,2139364888,2.3026733741235983
0,3595609190,conv,7,1,2145649048,1073741824,duration_time,2139364888,2.379974880417969
0,3534413085,conv,7,7,2145649048,1073741824,duration_time,2139364888,2.4211826252901054
0,4112373671,conv,41,1,2145649048,1073741824,duration_time,2109121368,2.051488057005411
0,6391221229,conv,41,41,2145649048,1073741824,duration_time,2109121368,1.3200114922825181
0,3715196347,conv,17,1,2145649048,1073741824,duration_time,2131000344,2.294360938119215
0,3704456049,conv,17,17,2145649048,1073741824,duration_time,2131000344,2.3010129593253006


==> data/striding/doitgenli.csv <==
,duration_time:u,group,n_rows,n_strides,N,page_size,event,trueN,membw
0,1696331938,doitgenli,4,1,1073807360,1073741824,duration_time,1073807360,2.532068956423787
0,1597843942,doitgenli,4,2,1073807360,1073741824,duration_time,1073807360,2.6881407671288087
0,1568012863,doitgenli,4,4,1073807360,1073741824,duration_time,1073807360,2.7392820182496167
0,1578772008,doitgenli,3,1,1073807360,1073741824,duration_time,1073283120,2.7192859122442714
0,1527172462,doitgenli,3,3,1073807360,1073741824,duration_time,1073283120,2.8111641525919553
0,1729377377,doitgenli,33,1,1073807360,1073741824,duration_time,1071711168,2.4788370248236453
0,1537830722,doitgenli,33,3,1073807360,1073741824,duration_time,1071711168,2.787592035113472
0,1656633222,doitgenli,33,11,1073807360,1073741824,duration_time,1071711168,2.587684838786844
0,1987059924,doitgenli,33,33,1073807360,1073741824,duration_time,1071711168,2.1573806709213263
0,1726203814,doitgenli,36,1,1073807360,1073741824,duration_time,1059177024,2.454349863926323
0,1621153261,doitgenli,36,2,1073807360,1073741824,duration_time,1068570720,2.6365692762221817
0,1541886016,doitgenli,36,3,1073807360,1073741824,duration_time,1071711168,2.780260426202607
0,1536780550,doitgenli,36,4,1073807360,1073741824,duration_time,1073283120,2.793588505528652
0,1563755441,doitgenli,36,6,1073807360,1073741824,duration_time,1071711168,2.741377941590804
0,1495602714,doitgenli,36,9,1073807360,1073741824,duration_time,1059177024,2.8327764160502853
0,1785930812,doitgenli,36,12,1073807360,1073741824,duration_time,1073283120,2.4038627091002898
0,1721039272,doitgenli,36,18,1073807360,1073741824,duration_time,1068570720,2.4835475573040844
0,2088077907,doitgenli,36,36,1073807360,1073741824,duration_time,1073283120,2.056021217219842
0,1693370026,doitgenli,8,1,1073807360,1073741824,duration_time,1073807360,2.5364978557852425
0,1591871140,doitgenli,8,2,1073807360,1073741824,duration_time,1073807360,2.6982268426576286
0,1563246635,doitgenli,8,4,1073807360,1073741824,duration_time,1073807360,2.7476338946349306
0,1778049094,doitgenli,8,8,1073807360,1073741824,duration_time,1073807360,2.4156978873610337
0,1689880250,doitgenli,30,1,1073807360,1073741824,duration_time,1065434880,2.5219180589867243
0,1582825205,doitgenli,30,2,1073807360,1073741824,duration_time,1073283120,2.7123225397462636
0,1560536768,doitgenli,30,3,1073807360,1073741824,duration_time,1065434880,2.7309446386591003
0,1502561348,doitgenli,30,5,1073807360,1073741824,duration_time,1065434880,2.8363164842970523
0,1579523359,doitgenli,30,6,1073807360,1073741824,duration_time,1073283120,2.7179923965910784
0,1731109600,doitgenli,30,10,1073807360,1073741824,duration_time,1073283120,2.4799888349068135
0,1612301497,doitgenli,30,15,1073807360,1073741824,duration_time,1065434880,2.6432646300520055
0,2027087004,doitgenli,30,30,1073807360,1073741824,duration_time,1073283120,2.117882691531478
0,1642927607,doitgenli,26,1,1073807360,1073741824,duration_time,1066479648,2.596534730942652
0,1577478453,doitgenli,26,2,1073807360,1073741824,duration_time,1073283120,2.721515765768751
0,1586777731,doitgenli,26,13,1073807360,1073741824,duration_time,1066479648,2.6884159694575396
0,1971314399,doitgenli,26,26,1073807360,1073741824,duration_time,1073283120,2.1778020198999215
0,1694362800,doitgenli,16,1,1073807360,1073741824,duration_time,1073807360,2.5350116515778085
0,1590909015,doitgenli,16,2,1073807360,1073741824,duration_time,1073807360,2.6998586339646833
0,1564508637,doitgenli,16,4,1073807360,1073741824,duration_time,1073807360,2.7454175313702662
0,1778666155,doitgenli,16,8,1073807360,1073741824,duration_time,1073807360,2.414859825114286
0,2794408760,doitgenli,16,16,1073807360,1073741824,duration_time,1073807360,1.5370798651518685
0,1789774108,doitgenli,49,1,1073807360,1073741824,duration_time,1058656368,2.366011136864653
0,1617910217,doitgenli,49,7,1073807360,1073741824,duration_time,1073283120,2.65350477108706
0,2199398016,doitgenli,49,49,1073807360,1073741824,duration_time,1058656368,1.9253565935743755
0,1573926081,doitgenli,6,1,1073807360,1073741824,duration_time,1071711168,2.7236632798386164
0,1560168236,doitgenli,6,2,1073807360,1073741824,duration_time,1073283120,2.7517112455813386
0,1518993131,doitgenli,6,3,1073807360,1073741824,duration_time,1071711168,2.822161986458647
0,1578896784,doitgenli,6,6,1073807360,1073741824,duration_time,1073283120,2.719071014334272
0,1616865982,doitgenli,24,1,1073807360,1073741824,duration_time,1065434880,2.6358025757511423
0,1573920293,doitgenli,24,2,1073807360,1073741824,duration_time,1071711168,2.7236732959513343
0,1556557349,doitgenli,24,3,1073807360,1073741824,duration_time,1065434880,2.7379264392268787
0,1500484243,doitgenli,24,4,1073807360,1073741824,duration_time,1071711168,2.8569741348493456
0,1565040111,doitgenli,24,6,1073807360,1073741824,duration_time,1071711168,2.7391276695527456
0,1663934993,doitgenli,24,8,1073807360,1073741824,duration_time,1073283120,2.5801082963341466
0,1626782810,doitgenli,24,12,1073807360,1073741824,duration_time,1071711168,2.6351671812907833
0,1963637441,doitgenli,24,24,1073807360,1073741824,duration_time,1073283120,2.186316267128052
0,1784418762,doitgenli,48,1,1073807360,1073741824,duration_time,1065434880,2.388306831757018
0,1652907304,doitgenli,48,2,1073807360,1073741824,duration_time,1065434880,2.578329413686226
0,1572776266,doitgenli,48,3,1073807360,1073741824,duration_time,1065434880,2.7096921616440515
0,1510156650,doitgenli,48,4,1073807360,1073741824,duration_time,1071711168,2.8386754923735893
0,1510491988,doitgenli,48,6,1073807360,1073741824,duration_time,1065434880,2.821424776733076
0,1635696207,doitgenli,48,8,1073807360,1073741824,duration_time,1071711168,2.6208073685408992
0,1641017801,doitgenli,48,12,1073807360,1073741824,duration_time,1071711168,2.612308452344448
0,1681661610,doitgenli,48,16,1073807360,1073741824,duration_time,1071711168,2.549171989482474
0,1957872589,doitgenli,48,24,1073807360,1073741824,duration_time,1071711168,2.189542208254492
0,2349055278,doitgenli,48,48,1073807360,1073741824,duration_time,1071711168,1.8249228582010406
0,1779194897,doitgenli,44,1,1073807360,1073741824,duration_time,1071711168,2.409429500516379
0,1620098268,doitgenli,44,2,1073807360,1073741824,duration_time,1071711168,2.6460399079940253
0,1514833149,doitgenli,44,4,1073807360,1073741824,duration_time,1071711168,2.8299121093500705
0,1640959028,doitgenli,44,11,1073807360,1073741824,duration_time,1071711168,2.6124020154389864
0,1930585606,doitgenli,44,22,1073807360,1073741824,duration_time,1071711168,2.2204892954122646
0,2222646965,doitgenli,44,44,1073807360,1073741824,duration_time,1071711168,1.9287114595817065
0,1575668505,doitgenli,5,1,1073807360,1073741824,duration_time,1073283120,2.724641932219112
0,1536081117,doitgenli,5,5,1073807360,1073741824,duration_time,1073283120,2.7948605268871356
0,1590909504,doitgenli,20,1,1073807360,1073741824,duration_time,1065434880,2.6788070027143416
0,1569217422,doitgenli,20,2,1073807360,1073741824,duration_time,1070663840,2.7291663347336965
0,1533580806,doitgenli,20,4,1073807360,1073741824,duration_time,1073283120,2.7994171961487107
0,1500854242,doitgenli,20,5,1073807360,1073741824,duration_time,1065434880,2.8395425756473958
0,1589117661,doitgenli,20,10,1073807360,1073741824,duration_time,1070663840,2.694989468120951
0,1881706434,doitgenli,20,20,1073807360,1073741824,duration_time,1073283120,2.2815102305166484
0,1711854609,doitgenli,31,1,1073807360,1073741824,duration_time,1071711168,2.504210725292968
0,1993791138,doitgenli,31,31,1073807360,1073741824,duration_time,1071711168,2.1500971642898334
0,1627618377,doitgenli,25,1,1073807360,1073741824,duration_time,1062825200,2.6119764068011624
0,1542843900,doitgenli,25,5,1073807360,1073741824,duration_time,1073283120,2.7826097507336938
0,1856391848,doitgenli,25,25,1073807360,1073741824,duration_time,1062825200,2.2900880568831283
0,1580713360,doitgenli,15,1,1073807360,1073741824,duration_time,1073283120,2.715946223165976
0,1532166411,doitgenli,15,3,1073807360,1073741824,duration_time,1073283120,2.802001433511389
0,1534669278,doitgenli,15,5,1073807360,1073741824,duration_time,1073283120,2.7974316952476324
0,1773358304,doitgenli,15,15,1073807360,1073741824,duration_time,1073283120,2.420905279162355
0,1740530489,doitgenli,35,1,1073807360,1073741824,duration_time,1073283120,2.4665655138661577
0,1544539303,doitgenli,35,5,1073807360,1073741824,duration_time,1073283120,2.7795553480972184
0,1625438818,doitgenli,35,7,1073807360,1073741824,duration_time,1073283120,2.6412144415761087
0,2065626431,doitgenli,35,35,1073807360,1073741824,duration_time,1073283120,2.078368293303466
0,1726803559,doitgenli,34,1,1073807360,1073741824,duration_time,1065434880,2.4679932455478566
0,1618715880,doitgenli,34,2,1073807360,1073741824,duration_time,1065434880,2.6327903325443374
0,1650898998,doitgenli,34,17,1073807360,1073741824,duration_time,1065434880,2.581465931691116
0,1959455420,doitgenli,34,34,1073807360,1073741824,duration_time,1065434880,2.174961204271746
0,1749543529,doitgenli,40,1,1073807360,1073741824,duration_time,1065434880,2.4359151112038435
0,1634551989,doitgenli,40,2,1073807360,1073741824,duration_time,1065434880,2.6072829427758264
0,1548128302,doitgenli,40,4,1073807360,1073741824,duration_time,1070663840,2.7663439486684096
0,1514864634,doitgenli,40,5,1073807360,1073741824,duration_time,1065434880,2.813280754166712
0,1674795808,doitgenli,40,8,1073807360,1073741824,duration_time,1073283120,2.56337665731726
0,1518875088,doitgenli,40,10,1073807360,1073741824,duration_time,1065434880,2.8058525376248715
0,1894228099,doitgenli,40,20,1073807360,1073741824,duration_time,1070663840,2.2608973873109037
0,2211678122,doitgenli,40,40,1073807360,1073741824,duration_time,1073283120,1.9411199293854569
0,1575563859,doitgenli,12,1,1073807360,1073741824,duration_time,1071711168,2.7208320675245954
0,1559274242,doitgenli,12,2,1073807360,1073741824,duration_time,1071711168,2.749256388986127
0,1519577870,doitgenli,12,3,1073807360,1073741824,duration_time,1071711168,2.82107600843121
0,1529041352,doitgenli,12,4,1073807360,1073741824,duration_time,1073283120,2.807728171893156
0,1563284973,doitgenli,12,6,1073807360,1073741824,duration_time,1071711168,2.7422029547008253
0,1779474634,doitgenli,12,12,1073807360,1073741824,duration_time,1073283120,2.4125842526620698
0,1587976750,doitgenli,18,1,1073807360,1073741824,duration_time,1068570720,2.69165331293421
0,1571375904,doitgenli,18,2,1073807360,1073741824,duration_time,1073283120,2.732084963929802
0,1520535261,doitgenli,18,3,1073807360,1073741824,duration_time,1071711168,2.8192997439472074
0,1578777122,doitgenli,18,6,1073807360,1073741824,duration_time,1073283120,2.719277103890032
0,1518335583,doitgenli,18,9,1073807360,1073741824,duration_time,1068570720,2.8151107883243225
0,1835399870,doitgenli,18,18,1073807360,1073741824,duration_time,1073283120,2.3390720192216206
0,1755593451,doitgenli,42,1,1073807360,1073741824,duration_time,1062303648,2.420386445153127
0,1614092613,doitgenli,42,2,1073807360,1073741824,duration_time,1073283120,2.6597807619109646
0,1558815685,doitgenli,42,3,1073807360,1073741824,duration_time,1062303648,2.7259249652725943
0,1578129820,doitgenli,42,6,1073807360,1073741824,duration_time,1073283120,2.7203924706270364
0,1499414774,doitgenli,42,7,1073807360,1073741824,duration_time,1062303648,2.8339153819755545
0,1807550473,doitgenli,42,14,1073807360,1073741824,duration_time,1073283120,2.3751107059680985
0,1804730253,doitgenli,42,21,1073807360,1073741824,duration_time,1062303648,2.3544873728007483
0,2315358379,doitgenli,42,42,1073807360,1073741824,duration_time,1073283120,1.8541978291301056
0,1674491893,doitgenli,28,1,1073807360,1073741824,duration_time,1069617024,2.5550843894112543
0,1581583062,doitgenli,28,2,1073807360,1073741824,duration_time,1069617024,2.705180776651489
0,1534713557,doitgenli,28,4,1073807360,1073741824,duration_time,1073283120,2.797350984760995
0,1539557180,doitgenli,28,7,1073807360,1073741824,duration_time,1069617024,2.779025132408528
0,1657307883,doitgenli,28,14,1073807360,1073741824,duration_time,1069617024,2.581577110618257
0,1996525698,doitgenli,28,28,1073807360,1073741824,duration_time,1073283120,2.1503016386418685
0,1578524121,doitgenli,13,1,1073807360,1073741824,duration_time,1073283120,2.719712941275986
0,1761891109,doitgenli,13,13,1073807360,1073741824,duration_time,1073283120,2.4366616404782597
0,1700754823,doitgenli,2,1,1073807360,1073741824,duration_time,1073807360,2.52548420378638
0,1596843971,doitgenli,2,2,1073807360,1073741824,duration_time,1073807360,2.6898241268432606
0,1731471689,doitgenli,38,1,1073807360,1073741824,duration_time,1058135840,2.444477369678783
0,1625096561,doitgenli,38,2,1073807360,1073741824,duration_time,1068047760,2.628884426025193
0,1721448477,doitgenli,38,19,1073807360,1073741824,duration_time,1058135840,2.4587104502692587
0,2039638541,doitgenli,38,38,1073807360,1073741824,duration_time,1068047760,2.0945824243473146
0,1653680642,doitgenli,27,1,1073807360,1073741824,duration_time,1063868688,2.57333528851939
0,1537687625,doitgenli,27,3,1073807360,1073741824,duration_time,1073283120,2.7919405802592707
0,1707544082,doitgenli,27,9,1073807360,1073741824,duration_time,1073283120,2.5142147281911287
0,1908997609,doitgenli,27,27,1073807360,1073741824,duration_time,1063868688,2.2291671461176774
0,1788717946,doitgenli,46,1,1073807360,1073741824,duration_time,1072759008,2.3989450330029842
0,1621481313,doitgenli,46,2,1073807360,1073741824,duration_time,1072759008,2.6463678598064733
0,2013267773,doitgenli,46,23,1073807360,1073741824,duration_time,1072759008,2.1313786916709363
0,2281944756,doitgenli,46,46,1073807360,1073741824,duration_time,1072759008,1.880429410360362
0,1755858907,doitgenli,39,1,1073807360,1073741824,duration_time,1073283120,2.445032720388165
0,1548569373,doitgenli,39,3,1073807360,1073741824,duration_time,1073283120,2.7723217021159567
0,1815872787,doitgenli,39,13,1073807360,1073741824,duration_time,1073283120,2.3642253525329138
0,2190647532,doitgenli,39,39,1073807360,1073741824,duration_time,1073283120,1.9597550118345557
0,1733915097,doitgenli,32,1,1073807360,1073741824,duration_time,1073807360,2.4771855596802617
0,1597514602,doitgenli,32,2,1073807360,1073741824,duration_time,1073807360,2.6886949481542204
0,1565818197,doitgenli,32,4,1073807360,1073741824,duration_time,1073807360,2.7431214225440503
0,1776921324,doitgenli,32,8,1073807360,1073741824,duration_time,1073807360,2.417231073760247
0,2755511089,doitgenli,32,16,1073807360,1073741824,duration_time,1073807360,1.5587777734397643
0,3356630738,doitgenli,32,32,1073807360,1073741824,duration_time,1073807360,1.2796252478338592
0,1689550819,doitgenli,29,1,1073807360,1073741824,duration_time,1070140368,2.5335499967580435
0,1908684572,doitgenli,29,29,1073807360,1073741824,duration_time,1070140368,2.242676204751133
0,1603447295,doitgenli,21,1,1073807360,1073741824,duration_time,1073283120,2.677439098489358
0,1534473990,doitgenli,21,3,1073807360,1073741824,duration_time,1073283120,2.7977877161671536
0,1621502396,doitgenli,21,7,1073807360,1073741824,duration_time,1073283120,2.647626356020506
0,1885098793,doitgenli,21,21,1073807360,1073741824,duration_time,1073283120,2.2774045031177312
0,1574516200,doitgenli,9,1,1073807360,1073741824,duration_time,1073283120,2.7266359533169617
0,1529027450,doitgenli,9,3,1073807360,1073741824,duration_time,1073283120,2.80775369990905
0,1682525670,doitgenli,9,9,1073807360,1073741824,duration_time,1073283120,2.5515999883674882
0,1731561800,doitgenli,37,1,1073807360,1073741824,duration_time,1060218720,2.4491617220938924
0,1972713119,doitgenli,37,37,1073807360,1073741824,duration_time,1060218720,2.1497676672570454
0,1574133512,doitgenli,7,1,1073807360,1073741824,duration_time,1073283120,2.72729882647972
0,1603169684,doitgenli,7,7,1073807360,1073741824,duration_time,1073283120,2.6779027340938666
0,1575229973,doitgenli,11,1,1073807360,1073741824,duration_time,1071711168,2.721408775529946
0,1632366255,doitgenli,11,11,1073807360,1073741824,duration_time,1071711168,2.6261536949010256
0,1790213206,doitgenli,45,1,1073807360,1073741824,duration_time,1073283120,2.398112395557873
0,1558937133,doitgenli,45,3,1073807360,1073741824,duration_time,1073283120,2.75388429021403
0,1538799308,doitgenli,45,5,1073807360,1073741824,duration_time,1073283120,2.78992358371921
0,1722836096,doitgenli,45,9,1073807360,1073741824,duration_time,1073283120,2.4918983819572817
0,1812943352,doitgenli,45,15,1073807360,1073741824,duration_time,1073283120,2.368045573660042
0,2498888667,doitgenli,45,45,1073807360,1073741824,duration_time,1073283120,1.7180167074646226
0,1607249866,doitgenli,22,1,1073807360,1073741824,duration_time,1071711168,2.667192427689398
0,1571765574,doitgenli,22,2,1073807360,1073741824,duration_time,1071711168,2.727407154675345
0,1622068283,doitgenli,22,11,1073807360,1073741824,duration_time,1071711168,2.642826271204515
0,2013749496,doitgenli,22,22,1073807360,1073741824,duration_time,1071711168,2.1287874586760416
0,1617208996,doitgenli,23,1,1073807360,1073741824,duration_time,1072759008,2.6533589923216083
0,2111474092,doitgenli,23,23,1073807360,1073741824,duration_time,1072759008,2.032246594101236
0,1773873989,doitgenli,43,1,1073807360,1073741824,duration_time,1068047760,2.408396011493689
0,2158985380,doitgenli,43,43,1073807360,1073741824,duration_time,1068047760,1.9787957248696144
0,1575683485,doitgenli,14,1,1073807360,1073741824,duration_time,1069617024,2.715309347803439
0,1568199400,doitgenli,14,2,1073807360,1073741824,duration_time,1073283120,2.7376190043179456
0,1531292884,doitgenli,14,7,1073807360,1073741824,duration_time,1069617024,2.794023364638061
0,1791369226,doitgenli,14,14,1073807360,1073741824,duration_time,1073283120,2.396564827445573
0,1793514161,doitgenli,47,1,1073807360,1073741824,duration_time,1070140368,2.386689531134402
0,2292086071,doitgenli,47,47,1073807360,1073741824,duration_time,1070140368,1.8675395859512642
0,1573842007,doitgenli,10,1,1073807360,1073741824,duration_time,1070663840,2.7211469391158523
0,1563438838,doitgenli,10,2,1073807360,1073741824,duration_time,1073283120,2.745954862866212
0,1552282919,doitgenli,10,5,1073807360,1073741824,duration_time,1070663840,2.758939950688203
0,1741001036,doitgenli,10,10,1073807360,1073741824,duration_time,1073283120,2.4658988657833287
0,1744216979,doitgenli,41,1,1073807360,1073741824,duration_time,1054495728,2.418267315811974
0,2061772122,doitgenli,41,41,1073807360,1073741824,duration_time,1054495728,2.045804610020816
0,1590761467,doitgenli,19,1,1073807360,1073741824,duration_time,1068047760,2.685626430250966
0,1758273798,doitgenli,19,19,1073807360,1073741824,duration_time,1068047760,2.4297643773452853
0,1577858213,doitgenli,17,1,1073807360,1073741824,duration_time,1065434880,2.700964817299462
0,1659750473,doitgenli,17,17,1073807360,1073741824,duration_time,1065434880,2.567698933862572
0,1704346568,doitgenli,1,1,1073807360,1073741824,duration_time,1073807360,2.520161990903249


==> data/striding/gemverouter.csv <==
,duration_time:u,group,n_rows,n_strides,N,page_size,event,trueN,membw
0,2391736080,gemverouter,32,1,1073872896,1073741824,duration_time,1073872896,1.7959722311836346
0,2168944646,gemverouter,32,2,1073872896,1073741824,duration_time,1073872896,1.9804523789584993
0,2467171616,gemverouter,32,4,1073872896,1073741824,duration_time,1073872896,1.741059096231107
0,5529704736,gemverouter,32,8,1073872896,1073741824,duration_time,1073872896,0.7768030643725133
0,5832298354,gemverouter,32,16,1073872896,1073741824,duration_time,1073872896,0.7365006594791224
0,6288670169,gemverouter,32,32,1073872896,1073741824,duration_time,1073872896,0.6830524528340867
0,2382795087,gemverouter,15,1,1073872896,1073741824,duration_time,1073348640,1.8018312121859767
0,2141385415,gemverouter,15,3,1073872896,1073741824,duration_time,1073348640,2.0049611480145435
0,2299113649,gemverouter,15,5,1073872896,1073741824,duration_time,1073348640,1.8674129318780797
0,2625594400,gemverouter,15,15,1073872896,1073741824,duration_time,1073348640,1.6352086064778322
0,2347062064,gemverouter,7,1,1073872896,1073741824,duration_time,1073348640,1.8292633270561864
0,2459878010,gemverouter,7,7,1073872896,1073741824,duration_time,1073348640,1.7453688933135347
0,2408419245,gemverouter,48,1,1073872896,1073741824,duration_time,1065500160,1.7696257197944787
0,2245603435,gemverouter,48,2,1073872896,1073741824,duration_time,1065500160,1.8979311189021226
0,2103182205,gemverouter,48,3,1073872896,1073741824,duration_time,1065500160,2.0264533571403054
0,2174192742,gemverouter,48,4,1073872896,1073741824,duration_time,1071776640,1.9718153212379732
0,2053697314,gemverouter,48,6,1073872896,1073741824,duration_time,1065500160,2.075281791014701
0,2393795303,gemverouter,48,8,1073872896,1073741824,duration_time,1071776640,1.790924459843006
0,2376590039,gemverouter,48,12,1073872896,1073741824,duration_time,1071776640,1.8038898125668699
0,2327566989,gemverouter,48,16,1073872896,1073741824,duration_time,1071776640,1.8418832112075465
0,2270923027,gemverouter,48,24,1073872896,1073741824,duration_time,1071776640,1.8878255709368876
0,2638212715,gemverouter,48,48,1073872896,1073741824,duration_time,1071776640,1.6250041308742613
0,2374829593,gemverouter,16,1,1073872896,1073741824,duration_time,1073872896,1.8087578143127847
0,2152763792,gemverouter,16,2,1073872896,1073741824,duration_time,1073872896,1.9953380858423506
0,2462439354,gemverouter,16,4,1073872896,1073741824,duration_time,1073872896,1.7444050254567203
0,5485369472,gemverouter,16,8,1073872896,1073741824,duration_time,1073872896,0.7830815418954518
0,5821396343,gemverouter,16,16,1073872896,1073741824,duration_time,1073872896,0.7378799399503454
0,2386404974,gemverouter,38,1,1073872896,1073741824,duration_time,1058200896,1.773715538693811
0,2181807151,gemverouter,38,2,1073872896,1073741824,duration_time,1068113120,1.9582172870053078
0,2080479624,gemverouter,38,19,1073872896,1073741824,duration_time,1058200896,2.034532583338581
0,2261417598,gemverouter,38,38,1073872896,1073741824,duration_time,1068113120,1.8892806369679627
0,2375849493,gemverouter,41,1,1073872896,1073741824,duration_time,1054560672,1.7754671330941922
0,2221964371,gemverouter,41,41,1073872896,1073741824,duration_time,1054560672,1.8984294901639536
0,2491865015,gemverouter,31,1,1073872896,1073741824,duration_time,1071776640,1.7204409284585587
0,2310407637,gemverouter,31,31,1073872896,1073741824,duration_time,1071776640,1.8555628415281247
0,2361348581,gemverouter,17,1,1073872896,1073741824,duration_time,1065500160,1.8049010952017508
0,2170568001,gemverouter,17,17,1073872896,1073741824,duration_time,1065500160,1.9635416342802705
0,2432398655,gemverouter,45,1,1073872896,1073741824,duration_time,1073348640,1.7650867184844747
0,2154001488,gemverouter,45,3,1073872896,1073741824,duration_time,1073348640,1.9932180102560821
0,2319405833,gemverouter,45,5,1073872896,1073741824,duration_time,1073348640,1.8510751757689488
0,2573657689,gemverouter,45,9,1073872896,1073741824,duration_time,1073348640,1.6682073060260811
0,2642003117,gemverouter,45,15,1073872896,1073741824,duration_time,1073348640,1.6250527989062928
0,2801227621,gemverouter,45,45,1073872896,1073741824,duration_time,1073348640,1.5326832163918607
0,2335936508,gemverouter,8,1,1073872896,1073741824,duration_time,1073872896,1.8388734322568325
0,2164578993,gemverouter,8,2,1073872896,1073741824,duration_time,1073872896,1.984446674337655
0,2494276344,gemverouter,8,4,1073872896,1073741824,duration_time,1073872896,1.7221394070199305
0,5547332807,gemverouter,8,8,1073872896,1073741824,duration_time,1073872896,0.7743345736494587
0,2398813869,gemverouter,36,1,1073872896,1073741824,duration_time,1059242112,1.7662764513556346
0,2179788344,gemverouter,36,2,1073872896,1073741824,duration_time,1068636096,1.9609905685411813
0,2130434908,gemverouter,36,3,1073872896,1073741824,duration_time,1071776640,2.0123152056425093
0,2199956362,gemverouter,36,4,1073872896,1073741824,duration_time,1073348640,1.9515816923281317
0,2252601281,gemverouter,36,6,1073872896,1073741824,duration_time,1071776640,1.9031803791289774
0,2053972471,gemverouter,36,9,1073872896,1073741824,duration_time,1059242112,2.062816570242143
0,2538943227,gemverouter,36,12,1073872896,1073741824,duration_time,1073348640,1.6910163702530083
0,2197237943,gemverouter,36,18,1073872896,1073741824,duration_time,1068636096,1.9454171532117948
0,2376758881,gemverouter,36,36,1073872896,1073741824,duration_time,1073348640,1.8064072861247047
0,2332743858,gemverouter,4,1,1073872896,1073741824,duration_time,1073872896,1.8413901591762332
0,2168170027,gemverouter,4,2,1073872896,1073741824,duration_time,1073872896,1.981159932343258
0,2475875376,gemverouter,4,4,1073872896,1073741824,duration_time,1073872896,1.7349385294746758
0,2349762859,gemverouter,14,1,1073872896,1073741824,duration_time,1069682432,1.820919805422799
0,2112645431,gemverouter,14,2,1073872896,1073741824,duration_time,1073348640,2.032236217682663
0,2164711616,gemverouter,14,7,1073872896,1073741824,duration_time,1069682432,1.9765818672448978
0,2646053721,gemverouter,14,14,1073872896,1073741824,duration_time,1073348640,1.622565152750351
0,2380325534,gemverouter,42,1,1073872896,1073741824,duration_time,1062368832,1.7852496506471538
0,2179652754,gemverouter,42,2,1073872896,1073741824,duration_time,1073348640,1.969760803467872
0,2053162930,gemverouter,42,3,1073872896,1073741824,duration_time,1062368832,2.069721436086906
0,2391900225,gemverouter,42,6,1073872896,1073741824,duration_time,1073348640,1.7949722631093443
0,2045140280,gemverouter,42,7,1073872896,1073741824,duration_time,1062368832,2.077840512730012
0,2653390438,gemverouter,42,14,1073872896,1073741824,duration_time,1073348640,1.618078703576002
0,2113349182,gemverouter,42,21,1073872896,1073741824,duration_time,1062368832,2.0107776623919973
0,2563731947,gemverouter,42,42,1073872896,1073741824,duration_time,1073348640,1.6746659357363776
0,2481713905,gemverouter,24,1,1073872896,1073741824,duration_time,1065500160,1.7173617923537403
0,2104301592,gemverouter,24,2,1073872896,1073741824,duration_time,1071776640,2.037306142949494
0,2091224055,gemverouter,24,3,1073872896,1073741824,duration_time,1065500160,2.038041131848017
0,2158483127,gemverouter,24,4,1073872896,1073741824,duration_time,1071776640,1.9861663528306097
0,2252303218,gemverouter,24,6,1073872896,1073741824,duration_time,1071776640,1.9034322402677488
0,2518201733,gemverouter,24,8,1073872896,1073741824,duration_time,1073348640,1.704944645115928
0,2324282369,gemverouter,24,12,1073872896,1073741824,duration_time,1071776640,1.844486116308014
0,2607114735,gemverouter,24,24,1073872896,1073741824,duration_time,1073348640,1.646799238392552
0,2488925276,gemverouter,23,1,1073872896,1073741824,duration_time,1072824512,1.724157044560465
0,2444326912,gemverouter,23,23,1073872896,1073741824,duration_time,1072824512,1.7556154321799653
0,2427901553,gemverouter,44,1,1073872896,1073741824,duration_time,1071776640,1.765766225036061
0,2189206989,gemverouter,44,2,1073872896,1073741824,duration_time,1071776640,1.9582920123776382
0,2157628192,gemverouter,44,4,1073872896,1073741824,duration_time,1071776640,1.9869533480771278
0,2419233718,gemverouter,44,11,1073872896,1073741824,duration_time,1071776640,1.7720927614815924
0,2290842417,gemverouter,44,22,1073872896,1073741824,duration_time,1071776640,1.8714105030472727
0,2535998210,gemverouter,44,44,1073872896,1073741824,duration_time,1071776640,1.6905006253927917
0,2428986757,gemverouter,46,1,1073872896,1073741824,duration_time,1072824512,1.7667029413120838
0,2204985154,gemverouter,46,2,1073872896,1073741824,duration_time,1072824512,1.9461800185889142
0,2424730764,gemverouter,46,23,1073872896,1073741824,duration_time,1072824512,1.7698039352298167
0,2526596882,gemverouter,46,46,1073872896,1073741824,duration_time,1072824512,1.6984498313015808
0,2389698717,gemverouter,49,1,1073872896,1073741824,duration_time,1058721440,1.772142123973028
0,2500504034,gemverouter,49,7,1073872896,1073741824,duration_time,1073348640,1.71701165109978
0,2402855640,gemverouter,49,49,1073872896,1073741824,duration_time,1058721440,1.7624386956513127
0,2480945964,gemverouter,33,1,1073872896,1073741824,duration_time,1071776640,1.7280128717869971
0,2104215601,gemverouter,33,3,1073872896,1073741824,duration_time,1071776640,2.0373893996235988
0,2347239022,gemverouter,33,11,1073872896,1073741824,duration_time,1071776640,1.8264465270976566
0,2333820490,gemverouter,33,33,1073872896,1073741824,duration_time,1071776640,1.8369478622582494
0,2337409896,gemverouter,10,1,1073872896,1073741824,duration_time,1070729280,1.8323346398632685
0,2114651996,gemverouter,10,2,1073872896,1073741824,duration_time,1073348640,2.0303078559125716
0,2170212348,gemverouter,10,5,1073872896,1073741824,duration_time,1070729280,1.973501405955506
0,2550667116,gemverouter,10,10,1073872896,1073741824,duration_time,1073348640,1.6832437808399612
0,2332774019,gemverouter,1,1,1073872896,1073741824,duration_time,1073872896,1.8413663513971088
0,2468720129,gemverouter,26,1,1073872896,1073741824,duration_time,1066544960,1.728093755904236
0,2118727491,gemverouter,26,2,1073872896,1073741824,duration_time,1073348640,2.026402441200023
0,2147488572,gemverouter,26,13,1073872896,1073741824,duration_time,1066544960,1.986590241095821
0,2596610838,gemverouter,26,26,1073872896,1073741824,duration_time,1073348640,1.6534609257453927
0,2459273579,gemverouter,25,1,1073872896,1073741824,duration_time,1062890400,1.7287875721938946
0,2308486795,gemverouter,25,5,1073872896,1073741824,duration_time,1073348640,1.8598306775239752
0,2088953126,gemverouter,25,25,1073872896,1073741824,duration_time,1062890400,2.035259454644173
0,2397394886,gemverouter,37,1,1073872896,1073741824,duration_time,1060283840,1.769059984555252
0,2188977721,gemverouter,37,37,1073872896,1073741824,duration_time,1060283840,1.9374959001695569
0,2490308589,gemverouter,21,1,1073872896,1073741824,duration_time,1073348640,1.7240411806651004
0,2139970144,gemverouter,21,3,1073872896,1073741824,duration_time,1073348640,2.0062871307049415
0,2489282907,gemverouter,21,7,1073872896,1073741824,duration_time,1073348640,1.7247515531186668
0,2619298964,gemverouter,21,21,1073872896,1073741824,duration_time,1073348640,1.6391387997357296
0,2357188243,gemverouter,12,1,1073872896,1073741824,duration_time,1071776640,1.8187374609266622
0,2102662743,gemverouter,12,2,1073872896,1073741824,duration_time,1071776640,2.038894051969227
0,2114673974,gemverouter,12,3,1073872896,1073741824,duration_time,1071776640,2.0273132467274597
0,2174160622,gemverouter,12,4,1073872896,1073741824,duration_time,1073348640,1.9747366025103181
0,2228615498,gemverouter,12,6,1073872896,1073741824,duration_time,1071776640,1.9236636215835918
0,2560318704,gemverouter,12,12,1073872896,1073741824,duration_time,1073348640,1.6768984866190315
0,2366541723,gemverouter,13,1,1073872896,1073741824,duration_time,1073348640,1.8142061550291966
0,2580523396,gemverouter,13,13,1073872896,1073741824,duration_time,1073348640,1.663768895354747
0,2443454401,gemverouter,39,1,1073872896,1073741824,duration_time,1073348640,1.7571003405027323
0,2146839260,gemverouter,39,3,1073872896,1073741824,duration_time,1073348640,1.9998677311313937
0,2629171030,gemverouter,39,13,1073872896,1073741824,duration_time,1073348640,1.6329841273201615
0,2430100021,gemverouter,39,39,1073872896,1073741824,duration_time,1073348640,1.7667563157475483
0,2416010603,gemverouter,47,1,1073872896,1073741824,duration_time,1070205792,1.7718561179675418
0,2475633701,gemverouter,47,47,1073872896,1073741824,duration_time,1070205792,1.7291827810676585
0,2434023740,gemverouter,20,1,1073872896,1073741824,duration_time,1065500160,1.7510103003350328
0,2109493105,gemverouter,20,2,1073872896,1073741824,duration_time,1070729280,2.030306290098066
0,2194427310,gemverouter,20,4,1073872896,1073741824,duration_time,1073348640,1.9564988735033562
0,2043366285,gemverouter,20,5,1073872896,1073741824,duration_time,1065500160,2.0857741812060877
0,2246525049,gemverouter,20,10,1073872896,1073741824,duration_time,1070729280,1.9064631048322667
0,2637575263,gemverouter,20,20,1073872896,1073741824,duration_time,1073348640,1.6277808714040856
0,2403970726,gemverouter,43,1,1073872896,1073741824,duration_time,1068113120,1.7772481310989143
0,2337943195,gemverouter,43,43,1073872896,1073741824,duration_time,1068113120,1.8274406705591493
0,2440965626,gemverouter,34,1,1073872896,1073741824,duration_time,1065500160,1.7460305850288118
0,2171391520,gemverouter,34,2,1073872896,1073741824,duration_time,1065500160,1.9627969441457522
0,2145853583,gemverouter,34,17,1073872896,1073741824,duration_time,1065500160,1.9861563126975006
0,2255315356,gemverouter,34,34,1073872896,1073741824,duration_time,1065500160,1.8897581789001041
0,2393577601,gemverouter,40,1,1073872896,1073741824,duration_time,1065500160,1.7805984807926851
0,2199125470,gemverouter,40,2,1073872896,1073741824,duration_time,1065500160,1.938043416867888
0,2142070838,gemverouter,40,4,1073872896,1073741824,duration_time,1070729280,1.999428330763728
0,2059652751,gemverouter,40,5,1073872896,1073741824,duration_time,1065500160,2.0692811630167847
0,2551311565,gemverouter,40,8,1073872896,1073741824,duration_time,1073348640,1.6828186015767934
0,2112629156,gemverouter,40,10,1073872896,1073741824,duration_time,1065500160,2.017391754674809
0,2217484899,gemverouter,40,20,1073872896,1073741824,duration_time,1070729280,1.931430117937412
0,2461403613,gemverouter,40,40,1073872896,1073741824,duration_time,1073348640,1.7442870959172514
0,2343896301,gemverouter,5,1,1073872896,1073741824,duration_time,1073348640,1.8317340055395224
0,2297998202,gemverouter,5,5,1073872896,1073741824,duration_time,1073348640,1.8683193730366547
0,2353208436,gemverouter,11,1,1073872896,1073741824,duration_time,1071776640,1.8218133567833257
0,2380858757,gemverouter,11,11,1073872896,1073741824,duration_time,1071776640,1.8006555606859966
0,2423506991,gemverouter,19,1,1073872896,1073741824,duration_time,1068113120,1.762921458805893
0,2160651794,gemverouter,19,19,1073872896,1073741824,duration_time,1068113120,1.977390568838692
0,2484304066,gemverouter,22,1,1073872896,1073741824,duration_time,1071776640,1.7256770693543597
0,2108749245,gemverouter,22,2,1073872896,1073741824,duration_time,1071776640,2.033009173644067
0,2320893877,gemverouter,22,11,1073872896,1073741824,duration_time,1071776640,1.847179055658304
0,2315334997,gemverouter,22,22,1073872896,1073741824,duration_time,1071776640,1.8516139416347275
0,2404299559,gemverouter,18,1,1073872896,1073741824,duration_time,1068636096,1.7778751270818662
0,2112636109,gemverouter,18,2,1073872896,1073741824,duration_time,1073348640,2.032245184918403
0,2114548227,gemverouter,18,3,1073872896,1073741824,duration_time,1071776640,2.0274338060770085
0,2412708084,gemverouter,18,6,1073872896,1073741824,duration_time,1073348640,1.7794919279592383
0,2117937949,gemverouter,18,9,1073872896,1073741824,duration_time,1068636096,2.0182576104357817
0,2645363568,gemverouter,18,18,1073872896,1073741824,duration_time,1073348640,1.6229884662870657
0,2475937032,gemverouter,28,1,1073872896,1073741824,duration_time,1069682432,1.7281254218907778
0,2148401699,gemverouter,28,2,1073872896,1073741824,duration_time,1069682432,1.99158738795989
0,2195751606,gemverouter,28,4,1073872896,1073741824,duration_time,1073348640,1.9553188749893597
0,2164729071,gemverouter,28,7,1073872896,1073741824,duration_time,1069682432,1.9765659293444209
0,2161693566,gemverouter,28,14,1073872896,1073741824,duration_time,1069682432,1.9793414734158485
0,2567519963,gemverouter,28,28,1073872896,1073741824,duration_time,1073348640,1.6721952007661955
0,2339227740,gemverouter,6,1,1073872896,1073741824,duration_time,1071776640,1.8327016590526581
0,2114796496,gemverouter,6,2,1073872896,1073741824,duration_time,1073348640,2.030169128859763
0,2096782806,gemverouter,6,3,1073872896,1073741824,duration_time,1071776640,2.044611653497124
0,2391193028,gemverouter,6,6,1073872896,1073741824,duration_time,1073348640,1.795503127403732
0,2351896309,gemverouter,9,1,1073872896,1073741824,duration_time,1073348640,1.8255033368480023
0,2130439080,gemverouter,9,3,1073872896,1073741824,duration_time,1073348640,2.015262769212814
0,2524822918,gemverouter,9,9,1073872896,1073741824,duration_time,1073348640,1.700473537922789
0,2456595325,gemverouter,27,1,1073872896,1073741824,duration_time,1063933920,1.7323714804350203
0,2138639823,gemverouter,27,3,1073872896,1073741824,duration_time,1073348640,2.0075351229443554
0,2527547785,gemverouter,27,9,1073872896,1073741824,duration_time,1073348640,1.698640312748825
0,2136827617,gemverouter,27,27,1073872896,1073741824,duration_time,1063933920,1.9916139449633479
0,2350798327,gemverouter,3,1,1073872896,1073741824,duration_time,1073348640,1.8263559705179253
0,2128610339,gemverouter,3,3,1073872896,1073741824,duration_time,1073348640,2.0169941305542065
0,2448961770,gemverouter,30,1,1073872896,1073741824,duration_time,1065500160,1.7403295928135294
0,2131722302,gemverouter,30,2,1073872896,1073741824,duration_time,1073348640,2.014049651763694
0,2086692724,gemverouter,30,3,1073872896,1073741824,duration_time,1065500160,2.0424668141029088
0,2057626346,gemverouter,30,5,1073872896,1073741824,duration_time,1065500160,2.0713190459897035
0,2400203097,gemverouter,30,6,1073872896,1073741824,duration_time,1073348640,1.7887630281646953
0,2571824708,gemverouter,30,10,1073872896,1073741824,duration_time,1073348640,1.6693962643118054
0,2135800833,gemverouter,30,15,1073872896,1073741824,duration_time,1065500160,1.9955047184870163
0,2499903870,gemverouter,30,30,1073872896,1073741824,duration_time,1073348640,1.7174238623823563
0,2457108542,gemverouter,35,1,1073872896,1073741824,duration_time,1073348640,1.7473361418968198
0,2316474644,gemverouter,35,5,1073872896,1073741824,duration_time,1073348640,1.8534174639556296
0,2506756854,gemverouter,35,7,1073872896,1073741824,duration_time,1073348640,1.7127287607288617
0,2359195496,gemverouter,35,35,1073872896,1073741824,duration_time,1073348640,1.8198553563193136
0,2345024985,gemverouter,2,1,1073872896,1073741824,duration_time,1073872896,1.831746617403311
0,2167049228,gemverouter,2,2,1073872896,1073741824,duration_time,1073872896,1.9821845893018173
0,2482081866,gemverouter,29,1,1073872896,1073741824,duration_time,1070205792,1.7246905618382211
0,2241632545,gemverouter,29,29,1073872896,1073741824,duration_time,1070205792,1.9096899612509863


==> data/striding/gemversum.csv <==
,duration_time:u,group,n_rows,n_strides,N,page_size,event,trueN,membw
0,1691902843,gemversum,40,1,1073741824,1073741824,duration_time,1073741440,2.5385416058432617
0,2198395477,gemversum,40,2,1073741824,1073741824,duration_time,1073741760,1.953682622137236
0,2654619603,gemversum,40,4,1073741824,1073741824,duration_time,1073741760,1.6179218427929314
0,1561490359,gemversum,40,5,1073741824,1073741824,duration_time,1073741440,2.7505554134516434
0,2853888385,gemversum,40,8,1073741824,1073741824,duration_time,1073741440,1.5049522548163705
0,1777909351,gemversum,40,10,1073741824,1073741824,duration_time,1073741760,2.4157401712209117
0,2309755127,gemversum,40,20,1073741824,1073741824,duration_time,1073741760,1.859490207335732
0,2993850662,gemversum,40,40,1073741824,1073741824,duration_time,1073741440,1.4345958582753116
0,1859135702,gemversum,12,1,1073741824,1073741824,duration_time,1073741760,2.3101955577420243
0,2152276627,gemversum,12,2,1073741824,1073741824,duration_time,1073741760,1.9955460121251412
0,1692346478,gemversum,12,3,1073741824,1073741824,duration_time,1073741760,2.5378769039515796
0,2670676920,gemversum,12,4,1073741824,1073741824,duration_time,1073741760,1.6081941652455662
0,1904105089,gemversum,12,6,1073741824,1073741824,duration_time,1073741760,2.2556355028994934
0,2227340007,gemversum,12,12,1073741824,1073741824,duration_time,1073741760,1.9282943001526214
0,1983005771,gemversum,34,1,1073741824,1073741824,duration_time,1073741760,2.1658873124883105
0,2190475660,gemversum,34,2,1073741824,1073741824,duration_time,1073741760,1.960746297450299
0,1702296296,gemversum,34,17,1073741824,1073741824,duration_time,1073741760,2.5230431682734507
0,2803777088,gemversum,34,34,1073741824,1073741824,duration_time,1073741760,1.531850395091038
0,1840786765,gemversum,6,1,1073741824,1073741824,duration_time,1073741760,2.333223555092216
0,2167417768,gemversum,6,2,1073741824,1073741824,duration_time,1073741760,1.9816055323580792
0,1690832917,gemversum,6,3,1073741824,1073741824,duration_time,1073741760,2.5401487023451415
0,1901284925,gemversum,6,6,1073741824,1073741824,duration_time,1073741760,2.2589812728883865
0,1704367174,gemversum,4,1,1073741824,1073741824,duration_time,1073741824,2.5199777146142104
0,2260933081,gemversum,4,2,1073741824,1073741824,duration_time,1073741824,1.8996437055537956
0,3189655858,gemversum,4,4,1073741824,1073741824,duration_time,1073741824,1.346529997970709
0,2010388005,gemversum,26,1,1073741824,1073741824,duration_time,1073741760,2.1363871199579707
0,2166721878,gemversum,26,2,1073741824,1073741824,duration_time,1073741760,1.982241968205206
0,1652038733,gemversum,26,13,1073741824,1073741824,duration_time,1073741760,2.599798027858951
0,2169827581,gemversum,26,26,1073741824,1073741824,duration_time,1073741760,1.9794047589811699
0,1853988491,gemversum,10,1,1073741824,1073741824,duration_time,1073741760,2.3166093321773484
0,2157896075,gemversum,10,2,1073741824,1073741824,duration_time,1073741760,1.9903493452528755
0,1596645876,gemversum,10,5,1073741824,1073741824,duration_time,1073741760,2.689993507364309
0,1779756256,gemversum,10,10,1073741824,1073741824,duration_time,1073741760,2.4132332871541258
0,1942137735,gemversum,20,1,1073741824,1073741824,duration_time,1073741760,2.211463668409697
0,2147956987,gemversum,20,2,1073741824,1073741824,duration_time,1073741760,1.999559146665538
0,2664388567,gemversum,20,4,1073741824,1073741824,duration_time,1073741760,1.6119897424856349
0,1602500145,gemversum,20,5,1073741824,1073741824,duration_time,1073741760,2.680166397114429
0,1782112503,gemversum,20,10,1073741824,1073741824,duration_time,1073741760,2.4100425942637584
0,2035265917,gemversum,20,20,1073741824,1073741824,duration_time,1073741760,2.110273160929663
0,1913828281,gemversum,18,1,1073741824,1073741824,duration_time,1073741760,2.2441757615556943
0,2152838393,gemversum,18,2,1073741824,1073741824,duration_time,1073741760,1.9950252903168102
0,1696029819,gemversum,18,3,1073741824,1073741824,duration_time,1073741760,2.532365287381778
0,1902129932,gemversum,18,6,1073741824,1073741824,duration_time,1073741760,2.2579777373483862
0,1823394512,gemversum,18,9,1073741824,1073741824,duration_time,1073741760,2.355478757742362
0,2275212404,gemversum,18,18,1073741824,1073741824,duration_time,1073741760,1.8877213540367108
0,1693942615,gemversum,41,1,1073741824,1073741824,duration_time,1073741456,2.5354848422654506
0,2918625579,gemversum,41,41,1073741824,1073741824,duration_time,1073741456,1.471571363899158
0,1739078691,gemversum,46,1,1073741824,1073741824,duration_time,1073741568,2.469679085959199
0,2013160825,gemversum,46,2,1073741824,1073741824,duration_time,1073741568,2.133444193163256
0,1849325885,gemversum,46,23,1073741824,1073741824,duration_time,1073741568,2.3224496595417525
0,3293436158,gemversum,46,46,1073741824,1073741824,duration_time,1073741568,1.3040988396168571
0,1975462619,gemversum,39,1,1073741824,1073741824,duration_time,1073741760,2.174157586527331
0,1704255145,gemversum,39,3,1073741824,1073741824,duration_time,1073741760,2.5201432148236234
0,1652288736,gemversum,39,13,1073741824,1073741824,duration_time,1073741760,2.599404659985529
0,2955828380,gemversum,39,39,1073741824,1073741824,duration_time,1073741760,1.4530502071977536
0,1786022034,gemversum,43,1,1073741824,1073741824,duration_time,1073741648,2.40476685630856
0,2911145704,gemversum,43,43,1073741824,1073741824,duration_time,1073741648,1.4753526716641456
0,1798505513,gemversum,11,1,1073741824,1073741824,duration_time,1073741680,2.388075370887117
0,1608732926,gemversum,11,11,1073741824,1073741824,duration_time,1073741680,2.669782317863742
0,2003532660,gemversum,35,1,1073741824,1073741824,duration_time,1073741760,2.143697043600976
0,1604849123,gemversum,35,5,1073741824,1073741824,duration_time,1073741760,2.676243503795092
0,1836471821,gemversum,35,7,1073741824,1073741824,duration_time,1073741760,2.3387056588003046
0,2665237150,gemversum,35,35,1073741824,1073741824,duration_time,1073741760,1.6114765021941857
0,1747128646,gemversum,24,1,1073741824,1073741824,duration_time,1073741568,2.4582999550910003
0,2154983195,gemversum,24,2,1073741824,1073741824,duration_time,1073741760,1.9930396905020877
0,1656346352,gemversum,24,3,1073741824,1073741824,duration_time,1073741568,2.5930363337438016
0,2648974091,gemversum,24,4,1073741824,1073741824,duration_time,1073741760,1.6213699690730572
0,1901008634,gemversum,24,6,1073741824,1073741824,duration_time,1073741760,2.2593095913313985
0,2894838144,gemversum,24,8,1073741824,1073741824,duration_time,1073741568,1.483663700128445
0,2245059891,gemversum,24,12,1073741824,1073741824,duration_time,1073741760,1.913074594231393
0,2578413367,gemversum,24,24,1073741824,1073741824,duration_time,1073741568,1.665739996142364
0,1837945228,gemversum,5,1,1073741824,1073741824,duration_time,1073741760,2.33683081224007
0,1599375234,gemversum,5,5,1073741824,1073741824,duration_time,1073741760,2.6854029928038763
0,1961507687,gemversum,45,1,1073741824,1073741824,duration_time,1073741760,2.1896253929898566
0,1705314801,gemversum,45,3,1073741824,1073741824,duration_time,1073741760,2.5185772371654918
0,1604630776,gemversum,45,5,1073741824,1073741824,duration_time,1073741760,2.6766076684048343
0,1823500350,gemversum,45,9,1073741824,1073741824,duration_time,1073741760,2.355342043120529
0,1653286621,gemversum,45,15,1073741824,1073741824,duration_time,1073741760,2.597835720343617
0,3095425350,gemversum,45,45,1073741824,1073741824,duration_time,1073741760,1.3875207941939223
0,1992459417,gemversum,37,1,1073741824,1073741824,duration_time,1073741776,2.1556108332017283
0,2889772618,gemversum,37,37,1073741824,1073741824,duration_time,1073741776,1.4862647245140448
0,1741891453,gemversum,48,1,1073741824,1073741824,duration_time,1073741568,2.4656911110063295
0,2017692098,gemversum,48,2,1073741824,1073741824,duration_time,1073741568,2.1286529675451007
0,1657100937,gemversum,48,3,1073741824,1073741824,duration_time,1073741568,2.591855556955732
0,2661474546,gemversum,48,4,1073741824,1073741824,duration_time,1073741760,1.61375469341047
0,1851243794,gemversum,48,6,1073741824,1073741824,duration_time,1073741568,2.320043576065055
0,2902086898,gemversum,48,8,1073741824,1073741824,duration_time,1073741568,1.4799578451492668
0,2231657437,gemversum,48,12,1073741824,1073741824,duration_time,1073741760,1.9245637653840328
0,3463010089,gemversum,48,16,1073741824,1073741824,duration_time,1073741568,1.2402407621169365
0,3087237457,gemversum,48,24,1073741824,1073741824,duration_time,1073741568,1.391200492939601
0,3272282662,gemversum,48,48,1073741824,1073741824,duration_time,1073741568,1.312529116716018
0,1708025470,gemversum,44,1,1073741824,1073741824,duration_time,1073741504,2.51457960752775
0,1967511141,gemversum,44,2,1073741824,1073741824,duration_time,1073741504,2.1829436827570166
0,2365587049,gemversum,44,4,1073741824,1073741824,duration_time,1073741504,1.8156026081625711
0,1631532624,gemversum,44,11,1073741824,1073741824,duration_time,1073741504,2.6324732664371164
0,1829601700,gemversum,44,22,1073741824,1073741824,duration_time,1073741504,2.3474868961916684
0,2920870891,gemversum,44,44,1073741824,1073741824,duration_time,1073741504,1.4704402133055459
0,2019223309,gemversum,28,1,1073741824,1073741824,duration_time,1073741760,2.1270391545386027
0,2168377149,gemversum,28,2,1073741824,1073741824,duration_time,1073741760,1.980728786955133
0,2648283612,gemversum,28,4,1073741824,1073741824,duration_time,1073741760,1.621792703975695
0,1836018140,gemversum,28,7,1073741824,1073741824,duration_time,1073741760,2.3392835541374337
0,2267755495,gemversum,28,14,1073741824,1073741824,duration_time,1073741760,1.893928622141868
0,3210471900,gemversum,28,28,1073741824,1073741824,duration_time,1073741760,1.3377992936178635
0,1712871385,gemversum,32,1,1073741824,1073741824,duration_time,1073741824,2.5074663127728063
0,2251284475,gemversum,32,2,1073741824,1073741824,duration_time,1073741824,1.907785241578588
0,3054520922,gemversum,32,4,1073741824,1073741824,duration_time,1073741824,1.4061017768992057
0,8148782577,gemversum,32,8,1073741824,1073741824,duration_time,1073741824,0.5270685842229461
0,7935222627,gemversum,32,16,1073741824,1073741824,duration_time,1073741824,0.5412535347636189
0,16160715724,gemversum,32,32,1073741824,1073741824,duration_time,1073741824,0.2657659084753046
0,2258919614,gemversum,31,1,1073741824,1073741824,duration_time,1073741792,1.9013368786482192
0,2636989425,gemversum,31,31,1073741824,1073741824,duration_time,1073741792,1.628738866861402
0,1873215397,gemversum,14,1,1073741824,1073741824,duration_time,1073741760,2.2928313780030285
0,2154699179,gemversum,14,2,1073741824,1073741824,duration_time,1073741760,1.9933023977821824
0,1833142691,gemversum,14,7,1073741824,1073741824,duration_time,1073741760,2.342952930552857
0,2263736980,gemversum,14,14,1073741824,1073741824,duration_time,1073741760,1.897290664925216
0,1779097813,gemversum,25,1,1073741824,1073741824,duration_time,1073741600,2.4141260635679282
0,1603602532,gemversum,25,5,1073741824,1073741824,duration_time,1073741760,2.678323932703793
0,1824138201,gemversum,25,25,1073741824,1073741824,duration_time,1073741600,2.3545180938842694
0,1828270944,gemversum,19,1,1073741824,1073741824,duration_time,1073741680,2.3491959624995276
0,1723063343,gemversum,19,19,1073741824,1073741824,duration_time,1073741680,2.49263425947075
0,1702831727,gemversum,8,1,1073741824,1073741824,duration_time,1073741824,2.5222499838940338
0,2249005120,gemversum,8,2,1073741824,1073741824,duration_time,1073741824,1.9097187720052855
0,3155556524,gemversum,8,4,1073741824,1073741824,duration_time,1073741824,1.361080767634508
0,8082573992,gemversum,8,8,1073741824,1073741824,duration_time,1073741824,0.531386078277921
0,1677589261,gemversum,38,1,1073741824,1073741824,duration_time,1073741376,2.560200881018873
0,1922279031,gemversum,38,2,1073741824,1073741824,duration_time,1073741376,2.23430908558873
0,1754283582,gemversum,38,19,1073741824,1073741824,duration_time,1073741376,2.448273214244788
0,2788925250,gemversum,38,38,1073741824,1073741824,duration_time,1073741376,1.5400073931705411
0,1963790757,gemversum,42,1,1073741824,1073741824,duration_time,1073741760,2.1870797714524532
0,2202184859,gemversum,42,2,1073741824,1073741824,duration_time,1073741760,1.9503208472472746
0,1704408132,gemversum,42,3,1073741824,1073741824,duration_time,1073741760,2.519917007765133
0,1903957468,gemversum,42,6,1073741824,1073741824,duration_time,1073741760,2.255810390823289
0,1836967207,gemversum,42,7,1073741824,1073741824,duration_time,1073741760,2.3380749659729774
0,2262241970,gemversum,42,14,1073741824,1073741824,duration_time,1073741760,1.8985444956624158
0,1842197354,gemversum,42,21,1073741824,1073741824,duration_time,1073741760,2.331436982402701
0,2997198077,gemversum,42,42,1073741824,1073741824,duration_time,1073741760,1.4329940596715525
0,1670811116,gemversum,33,1,1073741824,1073741824,duration_time,1073741328,2.570586986686052
0,1646488483,gemversum,33,3,1073741824,1073741824,duration_time,1073741328,2.6085607985391537
0,1616166727,gemversum,33,11,1073741824,1073741824,duration_time,1073741328,2.65750138290033
0,2861524415,gemversum,33,33,1073741824,1073741824,duration_time,1073741328,1.5009361057644515
0,1704630008,gemversum,22,1,1073741824,1073741824,duration_time,1073741504,2.519588412642798
0,1952399084,gemversum,22,2,1073741824,1073741824,duration_time,1073741504,2.199840212586373
0,1629072429,gemversum,22,11,1073741824,1073741824,duration_time,1073741504,2.636448778791529
0,1823711641,gemversum,22,22,1073741824,1073741824,duration_time,1073741504,2.355068597163163
0,1901285797,gemversum,17,1,1073741824,1073741824,duration_time,1073741760,2.258980236836009
0,1702389566,gemversum,17,17,1073741824,1073741824,duration_time,1073741760,2.52290493655434
0,1867132148,gemversum,13,1,1073741824,1073741824,duration_time,1073741760,2.3003015852951827
0,1652157672,gemversum,13,13,1073741824,1073741824,duration_time,1073741760,2.5996108681326877
0,1878930583,gemversum,15,1,1073741824,1073741824,duration_time,1073741760,2.285857220516592
0,1695067485,gemversum,15,3,1073741824,1073741824,duration_time,1073741760,2.533802977171732
0,1600378768,gemversum,15,5,1073741824,1073741824,duration_time,1073741760,2.6837190831814386
0,1654714565,gemversum,15,15,1073741824,1073741824,duration_time,1073741760,2.59559390534524
0,1746341515,gemversum,23,1,1073741824,1073741824,duration_time,1073741568,2.4594079881334094
0,1846960633,gemversum,23,23,1073741824,1073741824,duration_time,1073741568,2.325423831597173
0,1969820008,gemversum,36,1,1073741824,1073741824,duration_time,1073741760,2.180385528909705
0,2181709889,gemversum,36,2,1073741824,1073741824,duration_time,1073741760,1.9686242711072022
0,1703648821,gemversum,36,3,1073741824,1073741824,duration_time,1073741760,2.5210401269664016
0,2648764042,gemversum,36,4,1073741824,1073741824,duration_time,1073741760,1.6214985449428718
0,1902393091,gemversum,36,6,1073741824,1073741824,duration_time,1073741760,2.2576653901441235
0,1823625443,gemversum,36,9,1073741824,1073741824,duration_time,1073741760,2.3551804766084303
0,2231263802,gemversum,36,12,1073741824,1073741824,duration_time,1073741760,1.9249032929903642
0,2283994690,gemversum,36,18,1073741824,1073741824,duration_time,1073741760,1.8804627956468674
0,3473623695,gemversum,36,36,1073741824,1073741824,duration_time,1073741760,1.2364514458437905
0,1986868074,gemversum,30,1,1073741824,1073741824,duration_time,1073741760,2.1616770112739756
0,2174163838,gemversum,30,2,1073741824,1073741824,duration_time,1073741760,1.9754569388620289
0,1700914089,gemversum,30,3,1073741824,1073741824,duration_time,1073741760,2.5250934587325884
0,1604064751,gemversum,30,5,1073741824,1073741824,duration_time,1073741760,2.677552160735686
0,1902975020,gemversum,30,6,1073741824,1073741824,duration_time,1073741760,2.2569749969707957
0,1778396974,gemversum,30,10,1073741824,1073741824,duration_time,1073741760,2.4150777935365517
0,1654293306,gemversum,30,15,1073741824,1073741824,duration_time,1073741760,2.5962548626791095
0,2551807941,gemversum,30,30,1073741824,1073741824,duration_time,1073741760,1.6831074827351202
0,1855622099,gemversum,9,1,1073741824,1073741824,duration_time,1073741760,2.3145698913127677
0,1710328542,gemversum,9,3,1073741824,1073741824,duration_time,1073741808,2.511194268545394
0,1824487311,gemversum,9,9,1073741824,1073741824,duration_time,1073741760,2.354067914917935
0,1845596438,gemversum,7,1,1073741824,1073741824,duration_time,1073741760,2.3271431129625966
0,1834034236,gemversum,7,7,1073741824,1073741824,duration_time,1073741760,2.3418139943599177
0,1780591256,gemversum,27,1,1073741824,1073741824,duration_time,1073741616,2.4121012891237066
0,1698321077,gemversum,27,3,1073741824,1073741824,duration_time,1073741760,2.5289487942920936
0,1823570335,gemversum,27,9,1073741824,1073741824,duration_time,1073741760,2.355251649780758
0,2709924808,gemversum,27,27,1073741824,1073741824,duration_time,1073741616,1.5849024487029235
0,1701947079,gemversum,29,1,1073741824,1073741824,duration_time,1073741472,2.5235601864445516
0,2521231181,gemversum,29,29,1073741824,1073741824,duration_time,1073741472,1.7035192648603055
0,1837614518,gemversum,47,1,1073741824,1073741824,duration_time,1073741696,2.337251225395467
0,3185458240,gemversum,47,47,1073741824,1073741824,duration_time,1073741696,1.3483042188617735
0,1705930295,gemversum,2,1,1073741824,1073741824,duration_time,1073741824,2.5176686929051812
0,2247667631,gemversum,2,2,1073741824,1073741824,duration_time,1073741824,1.9108551623752061
0,1703022149,gemversum,16,1,1073741824,1073741824,duration_time,1073741824,2.521967960617522
0,2243769360,gemversum,16,2,1073741824,1073741824,duration_time,1073741824,1.9141750362434755
0,3045458743,gemversum,16,4,1073741824,1073741824,duration_time,1073741824,1.410285825040973
0,8049505606,gemversum,16,8,1073741824,1073741824,duration_time,1073741824,0.5335690794225406
0,7952977213,gemversum,16,16,1073741824,1073741824,duration_time,1073741824,0.540045215894673
0,2542035572,gemversum,3,1,1073741824,1073741824,duration_time,1073741808,1.6895779426960749
0,1710143269,gemversum,3,3,1073741824,1073741824,duration_time,1073741808,2.511466325573685
0,1950671719,gemversum,21,1,1073741824,1073741824,duration_time,1073741760,2.2017887470075124
0,1696677221,gemversum,21,3,1073741824,1073741824,duration_time,1073741760,2.5313990114564047
0,1836289160,gemversum,21,7,1073741824,1073741824,duration_time,1073741760,2.3389382966242636
0,1838844851,gemversum,21,21,1073741824,1073741824,duration_time,1073741760,2.335687558232176
0,1718531251,gemversum,1,1,1073741824,1073741824,duration_time,1073741824,2.499208142709533
0,1671792467,gemversum,49,1,1073741824,1073741824,duration_time,1073741312,2.56907800027789
0,1835768485,gemversum,49,7,1073741824,1073741824,duration_time,1073741760,2.3396016845773446
0,3403856592,gemversum,49,49,1073741824,1073741824,duration_time,1073741312,1.261793830590381


==> data/striding/jacobi2d.csv <==
,duration_time:u,group,n_rows,n_strides,N,page_size,event,trueN,membw
0,3636401127,jacobi2d,31,1,2147745800,1073741824,duration_time,2143553288,2.357884307189634
0,3626719428,jacobi2d,31,3,2147745800,1073741824,duration_time,2143553288,2.364178790838628
0,5339115628,jacobi2d,31,31,2147745800,1073741824,duration_time,2143553288,1.6059238550733257
0,5339722253,jacobi2d,31,33,2147745800,1073741824,duration_time,2143553288,1.6057414123333429
0,3623119596,jacobi2d,22,1,2147745800,1073741824,duration_time,2143553288,2.366527773873684
0,3342650445,jacobi2d,22,2,2147745800,1073741824,duration_time,2143553288,2.565094164968841
0,3622445568,jacobi2d,22,3,2147745800,1073741824,duration_time,2143553288,2.366968113404651
0,3343826261,jacobi2d,22,4,2147745800,1073741824,duration_time,2143553288,2.564192180677416
0,3719431737,jacobi2d,22,11,2147745800,1073741824,duration_time,2143553288,2.305248155707717
0,3718095650,jacobi2d,22,13,2147745800,1073741824,duration_time,2143553288,2.3060765400158547
0,3973197290,jacobi2d,22,22,2147745800,1073741824,duration_time,2143553288,2.1580134401027946
0,3972658554,jacobi2d,22,24,2147745800,1073741824,duration_time,2143553288,2.1583060903552296
0,3545655810,jacobi2d,38,1,2147745800,1073741824,duration_time,2116401800,2.3875998274068233
0,3348646525,jacobi2d,38,2,2147745800,1073741824,duration_time,2136226248,2.5517488717325874
0,3550084410,jacobi2d,38,3,2147745800,1073741824,duration_time,2116401800,2.3846213842560435
0,3348405653,jacobi2d,38,4,2147745800,1073741824,duration_time,2136226248,2.5519324351708113
0,3573243528,jacobi2d,38,19,2147745800,1073741824,duration_time,2116401800,2.36916603463026
0,3572516563,jacobi2d,38,21,2147745800,1073741824,duration_time,2116401800,2.3696481319854414
0,6110153169,jacobi2d,38,38,2147745800,1073741824,duration_time,2136226248,1.3984763975071473
0,6110916362,jacobi2d,38,40,2147745800,1073741824,duration_time,2136226248,1.398301741639841
0,3965507883,jacobi2d,21,1,2147745800,1073741824,duration_time,2146697288,2.1653693310789466
0,3969004007,jacobi2d,21,3,2147745800,1073741824,duration_time,2146697288,2.163461950871243
0,4570540919,jacobi2d,21,5,2147745800,1073741824,duration_time,2146697288,1.8787249264751633
0,5861492419,jacobi2d,21,7,2147745800,1073741824,duration_time,2146697288,1.4649492890523859
0,5860381684,jacobi2d,21,9,2147745800,1073741824,duration_time,2146697288,1.4652269451055775
0,6147907347,jacobi2d,21,21,2147745800,1073741824,duration_time,2146697288,1.3967011321649314
0,6147909976,jacobi2d,21,23,2147745800,1073741824,duration_time,2146697288,1.3967005349006105
0,3616119157,jacobi2d,30,1,2147745800,1073741824,duration_time,2131000328,2.357223570882457
0,3967304335,jacobi2d,30,2,2147745800,1073741824,duration_time,2146697288,2.1643888209549216
0,3626498788,jacobi2d,30,3,2147745800,1073741824,duration_time,2131000328,2.3504768125680124
0,3970782996,jacobi2d,30,4,2147745800,1073741824,duration_time,2146697288,2.162492677300666
0,3295795810,jacobi2d,30,5,2147745800,1073741824,duration_time,2131000328,2.586325671674423
0,6080200089,jacobi2d,30,6,2147745800,1073741824,duration_time,2146697288,1.4122543709597317
0,3247867849,jacobi2d,30,7,2147745800,1073741824,duration_time,2131000328,2.6244914227727865
0,6079272921,jacobi2d,30,8,2147745800,1073741824,duration_time,2146697288,1.4124697580755317
0,5459518121,jacobi2d,30,10,2147745800,1073741824,duration_time,2146697288,1.5728108162093963
0,5459185330,jacobi2d,30,12,2147745800,1073741824,duration_time,2146697288,1.572906694486593
0,3600885124,jacobi2d,30,15,2147745800,1073741824,duration_time,2131000328,2.3671961249714113
0,3599836143,jacobi2d,30,17,2147745800,1073741824,duration_time,2131000328,2.367885918523042
0,6646977807,jacobi2d,30,30,2147745800,1073741824,duration_time,2146697288,1.2918335823172398
0,6647537733,jacobi2d,30,32,2147745800,1073741824,duration_time,2146697288,1.2917247704173356
0,3899656266,jacobi2d,15,1,2147745800,1073741824,duration_time,2146697288,2.2019348799702647
0,3899613682,jacobi2d,15,3,2147745800,1073741824,duration_time,2146697288,2.2019589252225833
0,4515370008,jacobi2d,15,5,2147745800,1073741824,duration_time,2146697288,1.9016800698030414
0,5915617903,jacobi2d,15,7,2147745800,1073741824,duration_time,2146697288,1.4515456023022317
0,5920145683,jacobi2d,15,15,2147745800,1073741824,duration_time,2146697288,1.4504354473332308
0,5919745096,jacobi2d,15,17,2147745800,1073741824,duration_time,2146697288,1.4505335977730078
0,3714487818,jacobi2d,23,1,2147745800,1073741824,duration_time,2145649032,2.310573233383532
0,3714524739,jacobi2d,23,3,2147745800,1073741824,duration_time,2145649032,2.3105502671414566
0,4605202498,jacobi2d,23,23,2147745800,1073741824,duration_time,2145649032,1.863673992995389
0,4604500421,jacobi2d,23,25,2147745800,1073741824,duration_time,2145649032,1.8639581590343393
0,3624994070,jacobi2d,26,1,2147745800,1073741824,duration_time,2133089928,2.3537582537341915
0,3967951165,jacobi2d,26,2,2147745800,1073741824,duration_time,2146697288,2.1640359961436166
0,3620975249,jacobi2d,26,3,2147745800,1073741824,duration_time,2133089928,2.3563706253878345
0,3969415498,jacobi2d,26,4,2147745800,1073741824,duration_time,2146697288,2.1632376747474473
0,3467666952,jacobi2d,26,13,2147745800,1073741824,duration_time,2133089928,2.4605476333529968
0,3467924878,jacobi2d,26,15,2147745800,1073741824,duration_time,2133089928,2.460364630770413
0,6631939802,jacobi2d,26,26,2147745800,1073741824,duration_time,2146697288,1.2947628308403032
0,6631246379,jacobi2d,26,28,2147745800,1073741824,duration_time,2146697288,1.294898222933303
0,3727000026,jacobi2d,8,1,2147745800,1073741824,duration_time,2147745800,2.3050665790362945
0,4176111374,jacobi2d,8,2,2147745800,1073741824,duration_time,2147745800,2.0571729129367804
0,3729439744,jacobi2d,8,3,2147745800,1073741824,duration_time,2147745800,2.3035586548412135
0,4175532523,jacobi2d,8,4,2147745800,1073741824,duration_time,2147745800,2.0574580973033894
0,6523809511,jacobi2d,8,6,2147745800,1073741824,duration_time,2147745800,1.3168660405418757
0,8621030440,jacobi2d,8,8,2147745800,1073741824,duration_time,2147745800,0.9965146579391965
0,8620418778,jacobi2d,8,10,2147745800,1073741824,duration_time,2147745800,0.9965853656582065
0,3602306604,jacobi2d,40,1,2147745800,1073741824,duration_time,2131000328,2.3662620229313496
0,3320411546,jacobi2d,40,2,2147745800,1073741824,duration_time,2131000328,2.5671520514583825
0,3590835164,jacobi2d,40,3,2147745800,1073741824,duration_time,2131000328,2.3738213876976504
0,3486428740,jacobi2d,40,4,2147745800,1073741824,duration_time,2141458568,2.456907887926601
0,3247841869,jacobi2d,40,5,2147745800,1073741824,duration_time,2131000328,2.6245124164941296
0,3486784649,jacobi2d,40,6,2147745800,1073741824,duration_time,2141458568,2.456657102255127
0,3247563518,jacobi2d,40,7,2147745800,1073741824,duration_time,2131000328,2.624737365337037
0,5768720543,jacobi2d,40,8,2147745800,1073741824,duration_time,2146697288,1.4885084288611552
0,3337699961,jacobi2d,40,10,2147745800,1073741824,duration_time,2131000328,2.5538548735956916
0,3337243133,jacobi2d,40,12,2147745800,1073741824,duration_time,2131000328,2.554204465269927
0,3700189825,jacobi2d,40,20,2147745800,1073741824,duration_time,2141458568,2.3149715763568968
0,3699108028,jacobi2d,40,22,2147745800,1073741824,duration_time,2141458568,2.3156485853243107
0,6695718040,jacobi2d,40,40,2147745800,1073741824,duration_time,2146697288,1.282429920241982
0,6695983793,jacobi2d,40,42,2147745800,1073741824,duration_time,2146697288,1.2823790226279599
0,3540351218,jacobi2d,12,1,2147745800,1073741824,duration_time,2143553288,2.4218538286276883
0,3327550124,jacobi2d,12,2,2147745800,1073741824,duration_time,2143553288,2.576734484075348
0,3533039215,jacobi2d,12,3,2147745800,1073741824,duration_time,2143553288,2.4268661144764563
0,3327125792,jacobi2d,12,4,2147745800,1073741824,duration_time,2143553288,2.577063113338397
0,3347447083,jacobi2d,12,5,2147745800,1073741824,duration_time,2143553288,2.561418579413582
0,5714968120,jacobi2d,12,6,2147745800,1073741824,duration_time,2146697288,1.5025086705120587
0,3616609702,jacobi2d,12,8,2147745800,1073741824,duration_time,2143553288,2.3707875216002505
0,5877347721,jacobi2d,12,12,2147745800,1073741824,duration_time,2146697288,1.4609973000779002
0,5876900173,jacobi2d,12,14,2147745800,1073741824,duration_time,2146697288,1.4611085605043848
0,3540251997,jacobi2d,14,1,2147745800,1073741824,duration_time,2139364872,2.417189368229032
0,3995275608,jacobi2d,14,2,2147745800,1073741824,duration_time,2146697288,2.1492357460411777
0,3540208311,jacobi2d,14,3,2147745800,1073741824,duration_time,2139364872,2.4172191962293827
0,3995781170,jacobi2d,14,4,2147745800,1073741824,duration_time,2146697288,2.148963816254232
0,3472762382,jacobi2d,14,7,2147745800,1073741824,duration_time,2139364872,2.464164992213395
0,3472186734,jacobi2d,14,9,2147745800,1073741824,duration_time,2139364872,2.4645735219838554
0,5955461915,jacobi2d,14,14,2147745800,1073741824,duration_time,2146697288,1.4418342816318723
0,5955242519,jacobi2d,14,16,2147745800,1073741824,duration_time,2146697288,1.4418873999848267
0,3888624674,jacobi2d,13,1,2147745800,1073741824,duration_time,2146697288,2.208181522226282
0,3888420183,jacobi2d,13,3,2147745800,1073741824,duration_time,2146697288,2.2082976499147544
0,5953239409,jacobi2d,13,13,2147745800,1073741824,duration_time,2146697288,1.4423725575387825
0,5952600081,jacobi2d,13,15,2147745800,1073741824,duration_time,2146697288,1.4425274728950837
0,3522303576,jacobi2d,42,1,2147745800,1073741824,duration_time,2124737672,2.4128955680905797
0,4011332827,jacobi2d,42,2,2147745800,1073741824,duration_time,2146697288,2.1406324337394604
0,3522543647,jacobi2d,42,3,2147745800,1073741824,duration_time,2124737672,2.4127311226471795
0,4010588696,jacobi2d,42,4,2147745800,1073741824,duration_time,2146697288,2.1410296100829584
0,3187882043,jacobi2d,42,5,2147745800,1073741824,duration_time,2124737672,2.666017930827185
0,6056353573,jacobi2d,42,6,2147745800,1073741824,duration_time,2146697288,1.4178150348224394
0,3219557256,jacobi2d,42,7,2147745800,1073741824,duration_time,2124737672,2.639788645523004
0,6056180141,jacobi2d,42,8,2147745800,1073741824,duration_time,2146697288,1.4178556370653375
0,3219658985,jacobi2d,42,9,2147745800,1073741824,duration_time,2124737672,2.6397052382241655
0,5923163298,jacobi2d,42,14,2147745800,1073741824,duration_time,2146697288,1.4496965084348414
0,5923634900,jacobi2d,42,16,2147745800,1073741824,duration_time,2146697288,1.4495810928522959
0,3654873509,jacobi2d,42,21,2147745800,1073741824,duration_time,2124737672,2.325374781663887
0,3654384837,jacobi2d,42,23,2147745800,1073741824,duration_time,2124737672,2.32568573565368
0,6715976313,jacobi2d,42,42,2147745800,1073741824,duration_time,2146697288,1.2785615600487898
0,6715828962,jacobi2d,42,44,2147745800,1073741824,duration_time,2146697288,1.278589612776979
0,3617317745,jacobi2d,28,1,2147745800,1073741824,duration_time,2139364872,2.365691954993022
0,3317413882,jacobi2d,28,2,2147745800,1073741824,duration_time,2139364872,2.579557387889414
0,3601234803,jacobi2d,28,3,2147745800,1073741824,duration_time,2139364872,2.3762570218612873
0,3317877670,jacobi2d,28,4,2147745800,1073741824,duration_time,2139364872,2.5791968056495587
0,5754335227,jacobi2d,28,6,2147745800,1073741824,duration_time,2146697288,1.4922295648869746
0,3411239067,jacobi2d,28,7,2147745800,1073741824,duration_time,2139364872,2.508607376945241
0,3410706823,jacobi2d,28,9,2147745800,1073741824,duration_time,2139364872,2.5089988474802425
0,3581782908,jacobi2d,28,14,2147745800,1073741824,duration_time,2139364872,2.3891619642515756
0,3581293363,jacobi2d,28,16,2147745800,1073741824,duration_time,2139364872,2.3894885508154893
0,6620151485,jacobi2d,28,28,2147745800,1073741824,duration_time,2146697288,1.2970683784889252
0,6620046302,jacobi2d,28,30,2147745800,1073741824,duration_time,2146697288,1.297088987037118
0,3621057334,jacobi2d,48,1,2147745800,1073741824,duration_time,2131000328,2.354008933237178
0,3330100651,jacobi2d,48,2,2147745800,1073741824,duration_time,2131000328,2.5596827859963684
0,3632831592,jacobi2d,48,3,2147745800,1073741824,duration_time,2131000328,2.3463794277640164
0,3541353794,jacobi2d,48,4,2147745800,1073741824,duration_time,2143553288,2.4211681889923025
0,3265564568,jacobi2d,48,5,2147745800,1073741824,duration_time,2131000328,2.6102688017651223
0,3294562224,jacobi2d,48,6,2147745800,1073741824,duration_time,2131000328,2.5872940720029334
0,3645328664,jacobi2d,48,8,2147745800,1073741824,duration_time,2143553288,2.352109766308852
0,3644844110,jacobi2d,48,10,2147745800,1073741824,duration_time,2143553288,2.3524224612174156
0,3679786095,jacobi2d,48,12,2147745800,1073741824,duration_time,2143553288,2.3300846654240104
0,3678989120,jacobi2d,48,14,2147745800,1073741824,duration_time,2143553288,2.3305894288700695
0,3686929275,jacobi2d,48,16,2147745800,1073741824,duration_time,2143553288,2.325570281518351
0,3686789208,jacobi2d,48,18,2147745800,1073741824,duration_time,2143553288,2.325658633641091
0,4731290025,jacobi2d,48,24,2147745800,1073741824,duration_time,2143553288,1.8122357975719319
0,4727323582,jacobi2d,48,26,2147745800,1073741824,duration_time,2143553288,1.813756347174459
0,6591387253,jacobi2d,48,48,2147745800,1073741824,duration_time,2143553288,1.300820726031161
0,6590744991,jacobi2d,48,50,2147745800,1073741824,duration_time,2143553288,1.3009474898070745
0,3551822491,jacobi2d,47,1,2147745800,1073741824,duration_time,2140411592,2.410493877352949
0,3551302362,jacobi2d,47,3,2147745800,1073741824,duration_time,2140411592,2.410846921853848
0,6446013685,jacobi2d,47,47,2147745800,1073741824,duration_time,2140411592,1.3282079105607731
0,6446529360,jacobi2d,47,49,2147745800,1073741824,duration_time,2140411592,1.328101663683418
0,3600694630,jacobi2d,36,1,2147745800,1073741824,duration_time,2118484232,2.353417270489278
0,3469723665,jacobi2d,36,2,2147745800,1073741824,duration_time,2137272200,2.463910566203548
0,3602329794,jacobi2d,36,3,2147745800,1073741824,duration_time,2118484232,2.3523490109412233
0,3471987181,jacobi2d,36,4,2147745800,1073741824,duration_time,2137272200,2.4623042523842775
0,3342485462,jacobi2d,36,5,2147745800,1073741824,duration_time,2143553288,2.5652207764187427
0,5746589193,jacobi2d,36,6,2147745800,1073741824,duration_time,2146697288,1.4942409947207793
0,3576908924,jacobi2d,36,8,2147745800,1073741824,duration_time,2143553288,2.3971013336318316
0,3273091703,jacobi2d,36,9,2147745800,1073741824,duration_time,2118484232,2.5889702143796
0,3272372079,jacobi2d,36,11,2147745800,1073741824,duration_time,2118484232,2.5895395521738895
0,5833237570,jacobi2d,36,12,2147745800,1073741824,duration_time,2146697288,1.4720451634202856
0,5831704666,jacobi2d,36,14,2147745800,1073741824,duration_time,2146697288,1.4724321006965067
0,3608048251,jacobi2d,36,18,2147745800,1073741824,duration_time,2137272200,2.3694496872735975
0,3607873746,jacobi2d,36,20,2147745800,1073741824,duration_time,2137272200,2.3695642923974978
0,6687517040,jacobi2d,36,36,2147745800,1073741824,duration_time,2146697288,1.2840025828180919
0,6685004061,jacobi2d,36,38,2147745800,1073741824,duration_time,2146697288,1.2844852559020756
0,3636738741,jacobi2d,33,1,2147745800,1073741824,duration_time,2143553288,2.3576654147122853
0,3636362329,jacobi2d,33,3,2147745800,1073741824,duration_time,2143553288,2.3579094645274004
0,3343938750,jacobi2d,33,5,2147745800,1073741824,duration_time,2143553288,2.5641059220956124
0,3661525206,jacobi2d,33,11,2147745800,1073741824,duration_time,2143553288,2.3417053467090074
0,3661750233,jacobi2d,33,13,2147745800,1073741824,duration_time,2143553288,2.341561440954785
0,5979967205,jacobi2d,33,33,2147745800,1073741824,duration_time,2143553288,1.433822771608327
0,5980264686,jacobi2d,33,35,2147745800,1073741824,duration_time,2143553288,1.4337514478368358
0,3646343258,jacobi2d,24,1,2147745800,1073741824,duration_time,2131000328,2.33768482802559
0,3340520710,jacobi2d,24,2,2147745800,1073741824,duration_time,2143553288,2.566729530019887
0,3646151059,jacobi2d,24,3,2147745800,1073741824,duration_time,2131000328,2.337808054046397
0,3340611841,jacobi2d,24,4,2147745800,1073741824,duration_time,2143553288,2.5666595103229177
0,3302952914,jacobi2d,24,5,2147745800,1073741824,duration_time,2131000328,2.5807214132147935
0,3466646622,jacobi2d,24,6,2147745800,1073741824,duration_time,2143553288,2.4733450180893577
0,5769915409,jacobi2d,24,8,2147745800,1073741824,duration_time,2146697288,1.4882001803018114
0,5770963583,jacobi2d,24,10,2147745800,1073741824,duration_time,2146697288,1.4879298800801322
0,3724857890,jacobi2d,24,12,2147745800,1073741824,duration_time,2143553288,2.3018900063325636
0,3724861491,jacobi2d,24,14,2147745800,1073741824,duration_time,2143553288,2.301887780986485
0,6604107888,jacobi2d,24,24,2147745800,1073741824,duration_time,2146697288,1.300219393387354
0,6604012164,jacobi2d,24,26,2147745800,1073741824,duration_time,2146697288,1.3002382398398018
0,3613898380,jacobi2d,20,1,2147745800,1073741824,duration_time,2131000328,2.3586721085389235
0,3401384868,jacobi2d,20,2,2147745800,1073741824,duration_time,2141458568,2.518337266854684
0,3625725390,jacobi2d,20,3,2147745800,1073741824,duration_time,2131000328,2.3509781892224333
0,5746650197,jacobi2d,20,4,2147745800,1073741824,duration_time,2146697288,1.4942251324924345
0,3235820222,jacobi2d,20,5,2147745800,1073741824,duration_time,2131000328,2.6342629463918343
0,5745317464,jacobi2d,20,6,2147745800,1073741824,duration_time,2146697288,1.4945717457398278
0,3235408191,jacobi2d,20,7,2147745800,1073741824,duration_time,2131000328,2.6345984212166447
0,3551584159,jacobi2d,20,10,2147745800,1073741824,duration_time,2141458568,2.411834800618053
0,3550588061,jacobi2d,20,12,2147745800,1073741824,duration_time,2141458568,2.4125114276386905
0,6024358094,jacobi2d,20,20,2147745800,1073741824,duration_time,2146697288,1.425345077104907
0,6023325144,jacobi2d,20,22,2147745800,1073741824,duration_time,2146697288,1.4255895118917061
0,3578568207,jacobi2d,29,1,2147745800,1073741824,duration_time,2140411592,2.3924781847814587
0,3579418928,jacobi2d,29,3,2147745800,1073741824,duration_time,2140411592,2.391909564154822
0,4957354713,jacobi2d,29,29,2147745800,1073741824,duration_time,2140411592,1.727059462892221
0,4959233448,jacobi2d,29,31,2147745800,1073741824,duration_time,2140411592,1.726405190998381
0,3514350036,jacobi2d,25,1,2147745800,1073741824,duration_time,2125780808,2.4195436268147534
0,3514176342,jacobi2d,25,3,2147745800,1073741824,duration_time,2125780808,2.4196632167754775
0,5916409245,jacobi2d,25,5,2147745800,1073741824,duration_time,2146697288,1.4513514526157496
0,5915592583,jacobi2d,25,7,2147745800,1073741824,duration_time,2146697288,1.4515518152275024
0,3897376727,jacobi2d,25,25,2147745800,1073741824,duration_time,2125780808,2.1817555313789914
0,3899227311,jacobi2d,25,27,2147745800,1073741824,duration_time,2125780808,2.1807200642065876
0,3587566042,jacobi2d,19,1,2147745800,1073741824,duration_time,2136226248,2.3818112034632755
0,3586906796,jacobi2d,19,3,2147745800,1073741824,duration_time,2136226248,2.3822489621221816
0,3575082699,jacobi2d,19,19,2147745800,1073741824,duration_time,2136226248,2.390127924702309
0,3574814224,jacobi2d,19,21,2147745800,1073741824,duration_time,2136226248,2.3903074276231258
0,3899342707,jacobi2d,39,1,2147745800,1073741824,duration_time,2146697288,2.2021119448119335
0,3903880861,jacobi2d,39,3,2147745800,1073741824,duration_time,2146697288,2.1995520503155026
0,4441526687,jacobi2d,39,5,2147745800,1073741824,duration_time,2146697288,1.9332967596778958
0,5913818138,jacobi2d,39,13,2147745800,1073741824,duration_time,2146697288,1.45198735429899
0,5914107868,jacobi2d,39,15,2147745800,1073741824,duration_time,2146697288,1.451916221964993
0,6705364356,jacobi2d,39,39,2147745800,1073741824,duration_time,2146697288,1.2805850206061495
0,6704945845,jacobi2d,39,41,2147745800,1073741824,duration_time,2146697288,1.2806649524847877
0,3565953146,jacobi2d,18,1,2147745800,1073741824,duration_time,2137272200,2.3974203950463235
0,4007732318,jacobi2d,18,2,2147745800,1073741824,duration_time,2146697288,2.142555557773657
0,3564088474,jacobi2d,18,3,2147745800,1073741824,duration_time,2137272200,2.3986746856497927
0,4005078552,jacobi2d,18,4,2147745800,1073741824,duration_time,2146697288,2.1439752155952223
0,3348793699,jacobi2d,18,5,2147745800,1073741824,duration_time,2143553288,2.560388582479831
0,6108259407,jacobi2d,18,6,2147745800,1073741824,duration_time,2146697288,1.4057669427332493
0,6109831169,jacobi2d,18,8,2147745800,1073741824,duration_time,2146697288,1.4054053073622663
0,3390116414,jacobi2d,18,9,2147745800,1073741824,duration_time,2137272200,2.521768504672949
0,3390141453,jacobi2d,18,11,2147745800,1073741824,duration_time,2137272200,2.5217498793257582
0,6035819385,jacobi2d,18,18,2147745800,1073741824,duration_time,2146697288,1.4226385191941922
0,6035523313,jacobi2d,18,20,2147745800,1073741824,duration_time,2146697288,1.4227083065862396
0,3772388692,jacobi2d,1,1,2147745800,1073741824,duration_time,2147745800,2.2773324546907534
0,3771524734,jacobi2d,1,3,2147745800,1073741824,duration_time,2147745800,2.277854132190347
0,3527676783,jacobi2d,27,1,2147745800,1073741824,duration_time,2127867848,2.4127696258957405
0,3527184156,jacobi2d,27,3,2147745800,1073741824,duration_time,2127867848,2.413106607297881
0,4489105195,jacobi2d,27,5,2147745800,1073741824,duration_time,2146697288,1.9128064010538297
0,5428220785,jacobi2d,27,9,2147745800,1073741824,duration_time,2146697288,1.5818791261638043
0,5428010490,jacobi2d,27,11,2147745800,1073741824,duration_time,2146697288,1.581940412204325
0,4197296093,jacobi2d,27,27,2147745800,1073741824,duration_time,2127867848,2.027846309483604
0,4194662502,jacobi2d,27,29,2147745800,1073741824,duration_time,2127867848,2.0291194793244416
0,3523035442,jacobi2d,6,1,2147745800,1073741824,duration_time,2143553288,2.433757279243403
0,3967214352,jacobi2d,6,2,2147745800,1073741824,duration_time,2146697288,2.1644379128824043
0,3516531115,jacobi2d,6,3,2147745800,1073741824,duration_time,2143553288,2.43825886124713
0,3970001062,jacobi2d,6,4,2147745800,1073741824,duration_time,2146697288,2.1629186032696333
0,3334884627,jacobi2d,6,5,2147745800,1073741824,duration_time,2143553288,2.571067401427078
0,6092140984,jacobi2d,6,6,2147745800,1073741824,duration_time,2146697288,1.4094862831559185
0,6091011330,jacobi2d,6,8,2147745800,1073741824,duration_time,2146697288,1.4097476899620214
0,3944385958,jacobi2d,35,1,2147745800,1073741824,duration_time,2146697288,2.176964740122422
0,3937391954,jacobi2d,35,3,2147745800,1073741824,duration_time,2146697288,2.180831690702439
0,5881519918,jacobi2d,35,5,2147745800,1073741824,duration_time,2146697288,1.4599609066562376
0,5881303164,jacobi2d,35,7,2147745800,1073741824,duration_time,2146697288,1.460014713160942
0,5862446730,jacobi2d,35,9,2147745800,1073741824,duration_time,2146697288,1.4647108191292681
0,6680632290,jacobi2d,35,35,2147745800,1073741824,duration_time,2146697288,1.2853258163681989
0,6679214333,jacobi2d,35,37,2147745800,1073741824,duration_time,2146697288,1.2855986833025022
0,3905728584,jacobi2d,3,1,2147745800,1073741824,duration_time,2146697288,2.1985114857125976
0,3904490050,jacobi2d,3,3,2147745800,1073741824,duration_time,2146697288,2.1992088703107338
0,4518482582,jacobi2d,3,5,2147745800,1073741824,duration_time,2146697288,1.9003700902171587
0,3577743927,jacobi2d,10,1,2147745800,1073741824,duration_time,2141458568,2.394199933471091
0,3963102563,jacobi2d,10,2,2147745800,1073741824,duration_time,2146697288,2.1666835554969714
0,3577062294,jacobi2d,10,3,2147745800,1073741824,duration_time,2141458568,2.394656164184766
0,3965435409,jacobi2d,10,4,2147745800,1073741824,duration_time,2146697288,2.165408906298491
0,3483767658,jacobi2d,10,5,2147745800,1073741824,duration_time,2141458568,2.4587846013007564
0,3483776904,jacobi2d,10,7,2147745800,1073741824,duration_time,2141458568,2.4587780756468325
0,5485842996,jacobi2d,10,10,2147745800,1073741824,duration_time,2146697288,1.565263380352127
0,5486253469,jacobi2d,10,12,2147745800,1073741824,duration_time,2146697288,1.5651462697667058
0,3607129526,jacobi2d,44,1,2147745800,1073741824,duration_time,2143553288,2.3770183715881346
0,3343638091,jacobi2d,44,2,2147745800,1073741824,duration_time,2143553288,2.564336485781469
0,3597769958,jacobi2d,44,3,2147745800,1073741824,duration_time,2143553288,2.3832021647004926
0,3342344021,jacobi2d,44,4,2147745800,1073741824,duration_time,2143553288,2.5653293311903513
0,3523189099,jacobi2d,44,6,2147745800,1073741824,duration_time,2143553288,2.4336511356809236
0,3676232851,jacobi2d,44,11,2147745800,1073741824,duration_time,2143553288,2.3323367968021023
0,3676311658,jacobi2d,44,13,2147745800,1073741824,duration_time,2143553288,2.3322867998260444
0,4118550115,jacobi2d,44,22,2147745800,1073741824,duration_time,2143553288,2.081852329724535
0,4115111693,jacobi2d,44,24,2147745800,1073741824,duration_time,2143553288,2.08359184188977
0,6653809172,jacobi2d,44,44,2147745800,1073741824,duration_time,2143553288,1.2886172311765842
0,6654219433,jacobi2d,44,46,2147745800,1073741824,duration_time,2143553288,1.288537782429935
0,3537180067,jacobi2d,11,1,2147745800,1073741824,duration_time,2143553288,2.424025067876195
0,3530194878,jacobi2d,11,3,2147745800,1073741824,duration_time,2143553288,2.428821481055925
0,3671917163,jacobi2d,11,11,2147745800,1073741824,duration_time,2143553288,2.33507804544119
0,3671552457,jacobi2d,11,13,2147745800,1073741824,duration_time,2143553288,2.335309995545026
0,3908037130,jacobi2d,5,1,2147745800,1073741824,duration_time,2146697288,2.1972127864609106
0,3903283368,jacobi2d,5,3,2147745800,1073741824,duration_time,2146697288,2.1998887455613496
0,5896428024,jacobi2d,5,5,2147745800,1073741824,duration_time,2146697288,1.456269646139922
0,5893777650,jacobi2d,5,7,2147745800,1073741824,duration_time,2146697288,1.456924516315949
0,3801156776,jacobi2d,32,1,2147745800,1073741824,duration_time,2147745800,2.260097045784149
0,4165228445,jacobi2d,32,2,2147745800,1073741824,duration_time,2147745800,2.062547904260267
0,3799635058,jacobi2d,32,3,2147745800,1073741824,duration_time,2147745800,2.261002193332221
0,4164718458,jacobi2d,32,4,2147745800,1073741824,duration_time,2147745800,2.062800471781615
0,6494643726,jacobi2d,32,6,2147745800,1073741824,duration_time,2147745800,1.3227797493506421
0,8619885654,jacobi2d,32,8,2147745800,1073741824,duration_time,2147745800,0.9966470026215964
0,8619661675,jacobi2d,32,10,2147745800,1073741824,duration_time,2147745800,0.9966729001576503
0,7225972047,jacobi2d,32,16,2147745800,1073741824,duration_time,2147745800,1.1889034643535206
0,7226710203,jacobi2d,32,18,2147745800,1073741824,duration_time,2147745800,1.188782026493003
0,7998693876,jacobi2d,32,32,2147745800,1073741824,duration_time,2147745800,1.074048255025381
0,7995531305,jacobi2d,32,34,2147745800,1073741824,duration_time,2147745800,1.0744730865636951
0,3591529449,jacobi2d,49,1,2147745800,1073741824,duration_time,2117442888,2.3582631500789346
0,3591290747,jacobi2d,49,3,2147745800,1073741824,duration_time,2117442888,2.3584198965442327
0,5842836957,jacobi2d,49,7,2147745800,1073741824,duration_time,2146697288,1.4696266925115227
0,5842954686,jacobi2d,49,9,2147745800,1073741824,duration_time,2146697288,1.469597081177843
0,6345224531,jacobi2d,49,49,2147745800,1073741824,duration_time,2117442888,1.3348261374550876
0,6345047919,jacobi2d,49,51,2147745800,1073741824,duration_time,2117442888,1.334863291833872
0,3911950643,jacobi2d,45,1,2147745800,1073741824,duration_time,2146697288,2.1950146961503982
0,3911263096,jacobi2d,45,3,2147745800,1073741824,duration_time,2146697288,2.1954005499608558
0,4495231963,jacobi2d,45,5,2147745800,1073741824,duration_time,2146697288,1.910199345145562
0,5889366536,jacobi2d,45,7,2147745800,1073741824,duration_time,2146697288,1.4580157474511788
0,5434699574,jacobi2d,45,9,2147745800,1073741824,duration_time,2146697288,1.5799933437130227
0,5434505291,jacobi2d,45,11,2147745800,1073741824,duration_time,2146697288,1.580049828311042
0,5878963369,jacobi2d,45,15,2147745800,1073741824,duration_time,2146697288,1.4605957909652014
0,5878467959,jacobi2d,45,17,2147745800,1073741824,duration_time,2146697288,1.4607188832004314
0,6719474043,jacobi2d,45,45,2147745800,1073741824,duration_time,2146697288,1.2778960223747382
0,6717335233,jacobi2d,45,47,2147745800,1073741824,duration_time,2146697288,1.278302906458502
0,3626009393,jacobi2d,34,1,2147745800,1073741824,duration_time,2131000328,2.3507940515696286
0,3320373385,jacobi2d,34,2,2147745800,1073741824,duration_time,2131000328,2.567181555697237
0,3614581659,jacobi2d,34,3,2147745800,1073741824,duration_time,2131000328,2.358226239204187
0,3324455761,jacobi2d,34,4,2147745800,1073741824,duration_time,2131000328,2.564029099739312
0,3637590611,jacobi2d,34,17,2147745800,1073741824,duration_time,2131000328,2.343309685873829
0,3636761005,jacobi2d,34,19,2147745800,1073741824,duration_time,2131000328,2.343844233998544
0,6258877793,jacobi2d,34,34,2147745800,1073741824,duration_time,2131000328,1.3619056952243642
0,6260648146,jacobi2d,34,36,2147745800,1073741824,duration_time,2131000328,1.3615205827284964
0,3756211937,jacobi2d,16,1,2147745800,1073741824,duration_time,2147745800,2.28714016783127
0,4157723164,jacobi2d,16,2,2147745800,1073741824,duration_time,2147745800,2.0662710962542574
0,3755459918,jacobi2d,16,3,2147745800,1073741824,duration_time,2147745800,2.287598160433888
0,4156347411,jacobi2d,16,4,2147745800,1073741824,duration_time,2147745800,2.0669550329848496
0,6490567513,jacobi2d,16,6,2147745800,1073741824,duration_time,2147745800,1.3236104828727324
0,8637039025,jacobi2d,16,8,2147745800,1073741824,duration_time,2147745800,0.9946676372693593
0,8636254787,jacobi2d,16,10,2147745800,1073741824,duration_time,2147745800,0.9947579606997994
0,7199113203,jacobi2d,16,16,2147745800,1073741824,duration_time,2147745800,1.1933390902118308
0,7197932287,jacobi2d,16,18,2147745800,1073741824,duration_time,2147745800,1.1935348732740865
0,3667876707,jacobi2d,46,1,2147745800,1073741824,duration_time,2145649032,2.3399358303457825
0,3634322704,jacobi2d,46,2,2147745800,1073741824,duration_time,2145649032,2.3615393642820552
0,3667449706,jacobi2d,46,3,2147745800,1073741824,duration_time,2145649032,2.340208268966511
0,3633723973,jacobi2d,46,4,2147745800,1073741824,duration_time,2145649032,2.3619284766184965
0,5570985079,jacobi2d,46,23,2147745800,1073741824,duration_time,2145649032,1.5405886044018249
0,5570470325,jacobi2d,46,25,2147745800,1073741824,duration_time,2145649032,1.5407309665544264
0,6462588753,jacobi2d,46,46,2147745800,1073741824,duration_time,2145649032,1.3280430576703293
0,6462061717,jacobi2d,46,48,2147745800,1073741824,duration_time,2145649032,1.3281513708576052
0,3896592784,jacobi2d,9,1,2147745800,1073741824,duration_time,2146697288,2.203666030296688
0,3895270963,jacobi2d,9,3,2147745800,1073741824,duration_time,2146697288,2.2044138221867775
0,4537166448,jacobi2d,9,5,2147745800,1073741824,duration_time,2146697288,1.8925444438532972
0,5429979318,jacobi2d,9,9,2147745800,1073741824,duration_time,2146697288,1.5813668246461634
0,5430208104,jacobi2d,9,11,2147745800,1073741824,duration_time,2146697288,1.581300198361606
0,3904388039,jacobi2d,7,1,2147745800,1073741824,duration_time,2146697288,2.1992663296344044
0,3904311287,jacobi2d,7,3,2147745800,1073741824,duration_time,2146697288,2.1993095634026476
0,5859076390,jacobi2d,7,7,2147745800,1073741824,duration_time,2146697288,1.4655533706055675
0,5857996006,jacobi2d,7,9,2147745800,1073741824,duration_time,2146697288,1.465823661061745
0,3800852119,jacobi2d,2,1,2147745800,1073741824,duration_time,2147745800,2.2602782036835145
0,4183870303,jacobi2d,2,2,2147745800,1073741824,duration_time,2147745800,2.0533579145223326
0,3800842637,jacobi2d,2,3,2147745800,1073741824,duration_time,2147745800,2.260283842422072
0,4183175933,jacobi2d,2,4,2147745800,1073741824,duration_time,2147745800,2.0536987536737197
0,3565521161,jacobi2d,43,1,2147745800,1073741824,duration_time,2136226248,2.3965374502513015
0,3565003434,jacobi2d,43,3,2147745800,1073741824,duration_time,2136226248,2.3968854869832366
0,6119276034,jacobi2d,43,43,2147745800,1073741824,duration_time,2136226248,1.396391492150818
0,6118683492,jacobi2d,43,45,2147745800,1073741824,duration_time,2136226248,1.3965267206862741
0,3564211563,jacobi2d,37,1,2147745800,1073741824,duration_time,2120567688,2.3798449115799585
0,3563722813,jacobi2d,37,3,2147745800,1073741824,duration_time,2120567688,2.3801712975705556
0,6517724101,jacobi2d,37,37,2147745800,1073741824,duration_time,2120567688,1.301416049614402
0,6518110908,jacobi2d,37,39,2147745800,1073741824,duration_time,2120567688,1.3013388191338213
0,3507279688,jacobi2d,41,1,2147745800,1073741824,duration_time,2109121352,2.4054213403239713
0,3507905616,jacobi2d,41,3,2147745800,1073741824,duration_time,2109121352,2.404992132490716
0,6310865239,jacobi2d,41,41,2147745800,1073741824,duration_time,2109121352,1.3368191346986866
0,6310065539,jacobi2d,41,43,2147745800,1073741824,duration_time,2109121352,1.3369885551675251
0,3550040371,jacobi2d,17,1,2147745800,1073741824,duration_time,2131000328,2.4010998245630937
0,3550260513,jacobi2d,17,3,2147745800,1073741824,duration_time,2131000328,2.4009509388924104
0,3591938753,jacobi2d,17,17,2147745800,1073741824,duration_time,2131000328,2.373092053666206
0,3591760912,jacobi2d,17,19,2147745800,1073741824,duration_time,2131000328,2.373209553988264
0,3754849690,jacobi2d,4,1,2147745800,1073741824,duration_time,2147745800,2.287969934689982
0,4181247985,jacobi2d,4,2,2147745800,1073741824,duration_time,2147745800,2.0546457016708133
0,3753591422,jacobi2d,4,3,2147745800,1073741824,duration_time,2147745800,2.288736901317439
0,4180624925,jacobi2d,4,4,2147745800,1073741824,duration_time,2147745800,2.054951916070299
0,6489456808,jacobi2d,4,6,2147745800,1073741824,duration_time,2147745800,1.3238370258369396


==> data/striding/jacobi2d_2147745800_1073741824_duration_time.csv <==
,duration_time:u,group,n_rows,n_strides,N,page_size,event,trueN,throughput
0,3638448351,jacobi2d,31,1,2147745800,1073741824,duration_time,2143553288,2.3565576105109316
0,5338514270,jacobi2d,31,31,2147745800,1073741824,duration_time,2143553288,1.6061047546848648
0,3544524855,jacobi2d,38,1,2147745800,1073741824,duration_time,2116401800,2.388361641210723
0,3343072810,jacobi2d,38,2,2147745800,1073741824,duration_time,2136226248,2.556003257374463
0,3572716133,jacobi2d,38,19,2147745800,1073741824,duration_time,2116401800,2.369515764716368
0,6110557319,jacobi2d,38,38,2147745800,1073741824,duration_time,2136226248,1.398383902795692
0,3951968491,jacobi2d,21,1,2147745800,1073741824,duration_time,2146697288,2.172787857887807
0,4571139508,jacobi2d,21,3,2147745800,1073741824,duration_time,2146697288,1.8784789081523696
0,5862763504,jacobi2d,21,7,2147745800,1073741824,duration_time,2146697288,1.4646316785832267
0,6147182150,jacobi2d,21,21,2147745800,1073741824,duration_time,2146697288,1.3968659041606568
0,3632544961,jacobi2d,26,1,2147745800,1073741824,duration_time,2133089928,2.3488655484256236
0,3966580396,jacobi2d,26,2,2147745800,1073741824,duration_time,2146697288,2.164783842692092
0,3467979259,jacobi2d,26,13,2147745800,1073741824,duration_time,2133089928,2.460326050064188
0,6631605303,jacobi2d,26,26,2147745800,1073741824,duration_time,2146697288,1.2948281388392515
0,3739307855,jacobi2d,8,1,2147745800,1073741824,duration_time,2147745800,2.297479515764556
0,4176023161,jacobi2d,8,2,2147745800,1073741824,duration_time,2147745800,2.0572163680104647
0,6524521215,jacobi2d,8,4,2147745800,1073741824,duration_time,2147745800,1.3167223949320854
0,8634652929,jacobi2d,8,8,2147745800,1073741824,duration_time,2147745800,0.9949425032645687
0,3592908545,jacobi2d,40,1,2147745800,1073741824,duration_time,2131000328,2.3724515125391257
0,3317233636,jacobi2d,40,2,2147745800,1073741824,duration_time,2131000328,2.569611383260434
0,3488927139,jacobi2d,40,4,2147745800,1073741824,duration_time,2141458568,2.4551485114862985
0,3247967840,jacobi2d,40,5,2147745800,1073741824,duration_time,2131000328,2.624410625937725
0,5769868145,jacobi2d,40,8,2147745800,1073741824,duration_time,2146697288,1.4882123709258523
0,3336270023,jacobi2d,40,10,2147745800,1073741824,duration_time,2131000328,2.5549494654917506
0,3699601721,jacobi2d,40,20,2147745800,1073741824,duration_time,2141458568,2.3153395738189517
0,6700402932,jacobi2d,40,40,2147745800,1073741824,duration_time,2146697288,1.2815332509319606
0,3522568150,jacobi2d,42,1,2147745800,1073741824,duration_time,2124737672,2.4127143396785664
0,4012281698,jacobi2d,42,2,2147745800,1073741824,duration_time,2146697288,2.140126192106664
0,3189037782,jacobi2d,42,3,2147745800,1073741824,duration_time,2124737672,2.6650517394215054
0,6057047085,jacobi2d,42,6,2147745800,1073741824,duration_time,2146697288,1.417652699657031
0,3220116724,jacobi2d,42,7,2147745800,1073741824,duration_time,2124737672,2.6393300046101063
0,5927368673,jacobi2d,42,14,2147745800,1073741824,duration_time,2146697288,1.4486679715257185
0,3653702457,jacobi2d,42,21,2147745800,1073741824,duration_time,2124737672,2.326120089969877
0,6718046116,jacobi2d,42,42,2147745800,1073741824,duration_time,2146697288,1.2781676403722977
0,3598891948,jacobi2d,36,1,2147745800,1073741824,duration_time,2118484232,2.354596095253483
0,3476986311,jacobi2d,36,2,2147745800,1073741824,duration_time,2137272200,2.4587640086340277
0,3344234834,jacobi2d,36,3,2147745800,1073741824,duration_time,2143553288,2.5638789073147965
0,5748724074,jacobi2d,36,4,2147745800,1073741824,duration_time,2146697288,1.4936860843323196
0,3578250830,jacobi2d,36,6,2147745800,1073741824,duration_time,2143553288,2.396202379138413
0,3272848215,jacobi2d,36,9,2147745800,1073741824,duration_time,2118484232,2.589162824344422
0,5831410346,jacobi2d,36,12,2147745800,1073741824,duration_time,2146697288,1.4725064165463893
0,3607518888,jacobi2d,36,18,2147745800,1073741824,duration_time,2137272200,2.369797377482227
0,6686242484,jacobi2d,36,36,2147745800,1073741824,duration_time,2146697288,1.2842473440871995
0,3614747259,jacobi2d,20,1,2147745800,1073741824,duration_time,2131000328,2.3581182033617805
0,3404589896,jacobi2d,20,2,2147745800,1073741824,duration_time,2141458568,2.5159665433019893
0,5748706598,jacobi2d,20,4,2147745800,1073741824,duration_time,2146697288,1.4936906251203326
0,3235426516,jacobi2d,20,5,2147745800,1073741824,duration_time,2131000328,2.6345834992223325
0,3550780001,jacobi2d,20,10,2147745800,1073741824,duration_time,2141458568,2.412381017575749
0,6027398925,jacobi2d,20,20,2147745800,1073741824,duration_time,2146697288,1.424625988564379
0,3572913670,jacobi2d,29,1,2147745800,1073741824,duration_time,2140411592,2.3962645501031656
0,4958228493,jacobi2d,29,29,2147745800,1073741824,duration_time,2140411592,1.7267551062011939
0,3635141600,jacobi2d,24,1,2147745800,1073741824,duration_time,2131000328,2.3448883839903236
0,3342026138,jacobi2d,24,2,2147745800,1073741824,duration_time,2143553288,2.565573337236419
0,3304034176,jacobi2d,24,3,2147745800,1073741824,duration_time,2131000328,2.57987685899772
0,3467121659,jacobi2d,24,4,2147745800,1073741824,duration_time,2143553288,2.473006140336306
0,3569356738,jacobi2d,24,6,2147745800,1073741824,duration_time,2143553288,2.40217321533525
0,5770015864,jacobi2d,24,8,2147745800,1073741824,duration_time,2146697288,1.4881742709884516
0,3723522385,jacobi2d,24,12,2147745800,1073741824,duration_time,2143553288,2.3027156185607303
0,6607253264,jacobi2d,24,24,2147745800,1073741824,duration_time,2146697288,1.299600425306173
0,3617326884,jacobi2d,30,1,2147745800,1073741824,duration_time,2131000328,2.356436558084641
0,3966835293,jacobi2d,30,2,2147745800,1073741824,duration_time,2146697288,2.164644740141471
0,3297238293,jacobi2d,30,3,2147745800,1073741824,duration_time,2131000328,2.585194200278566
0,3248455841,jacobi2d,30,5,2147745800,1073741824,duration_time,2131000328,2.6240163724608254
0,6079216153,jacobi2d,30,6,2147745800,1073741824,duration_time,2146697288,1.4124829477830874
0,5458249848,jacobi2d,30,10,2147745800,1073741824,duration_time,2146697288,1.573176272820555
0,3599459907,jacobi2d,30,15,2147745800,1073741824,duration_time,2131000328,2.368133423412514
0,6648515858,jacobi2d,30,30,2147745800,1073741824,duration_time,2146697288,1.291534732773138
0,3585249584,jacobi2d,19,1,2147745800,1073741824,duration_time,2136226248,2.383350110445198
0,3575330963,jacobi2d,19,19,2147745800,1073741824,duration_time,2136226248,2.3899619588867695
0,3893880862,jacobi2d,39,1,2147745800,1073741824,duration_time,2146697288,2.2052007897307875
0,4441980841,jacobi2d,39,3,2147745800,1073741824,duration_time,2146697288,1.9330990968585315
0,5918314663,jacobi2d,39,13,2147745800,1073741824,duration_time,2146697288,1.4508841859461639
0,6709477383,jacobi2d,39,39,2147745800,1073741824,duration_time,2146697288,1.2797999995881348
0,3573934680,jacobi2d,18,1,2147745800,1073741824,duration_time,2137272200,2.392066326181429
0,4005887603,jacobi2d,18,2,2147745800,1073741824,duration_time,2146697288,2.1435422066184215
0,3351152905,jacobi2d,18,3,2147745800,1073741824,duration_time,2143553288,2.5585860732308183
0,6109883856,jacobi2d,18,6,2147745800,1073741824,duration_time,2146697288,1.405393188213822
0,3390604049,jacobi2d,18,9,2147745800,1073741824,duration_time,2137272200,2.521405825171891
0,6035519687,jacobi2d,18,18,2147745800,1073741824,duration_time,2146697288,1.4227091613163352
0,3524691684,jacobi2d,27,1,2147745800,1073741824,duration_time,2127867848,2.4148130262391483
0,4488483827,jacobi2d,27,3,2147745800,1073741824,duration_time,2146697288,1.9130712024285523
0,5431005695,jacobi2d,27,9,2147745800,1073741824,duration_time,2146697288,1.5810679705059671
0,4195991657,jacobi2d,27,27,2147745800,1073741824,duration_time,2127867848,2.028476719633287
0,3523547151,jacobi2d,14,1,2147745800,1073741824,duration_time,2139364872,2.4286490633654076
0,3992457844,jacobi2d,14,2,2147745800,1073741824,duration_time,2146697288,2.1507526159367005
0,3471732259,jacobi2d,14,7,2147745800,1073741824,duration_time,2139364872,2.4648961525808724
0,5959589449,jacobi2d,14,14,2147745800,1073741824,duration_time,2146697288,1.4408356859952551
0,3541829864,jacobi2d,12,1,2147745800,1073741824,duration_time,2143553288,2.4208427511299564
0,3328637118,jacobi2d,12,2,2147745800,1073741824,duration_time,2143553288,2.5758930301034995
0,3348230684,jacobi2d,12,3,2147745800,1073741824,duration_time,2143553288,2.560819119474983
0,5717953703,jacobi2d,12,4,2147745800,1073741824,duration_time,2146697288,1.5017241478354098
0,3616356008,jacobi2d,12,6,2147745800,1073741824,duration_time,2143553288,2.370953836688747
0,5879784553,jacobi2d,12,12,2147745800,1073741824,duration_time,2146697288,1.4603918008558365
0,3621033227,jacobi2d,48,1,2147745800,1073741824,duration_time,2131000328,2.3540246050329876
0,3325738996,jacobi2d,48,2,2147745800,1073741824,duration_time,2131000328,2.563039770184058
0,3267471651,jacobi2d,48,3,2147745800,1073741824,duration_time,2131000328,2.6087452998685556
0,3541728222,jacobi2d,48,4,2147745800,1073741824,duration_time,2143553288,2.4209122254892206
0,3295575982,jacobi2d,48,6,2147745800,1073741824,duration_time,2131000328,2.5864981898633097
0,3644228882,jacobi2d,48,8,2147745800,1073741824,duration_time,2143553288,2.352819603167834
0,3679064681,jacobi2d,48,12,2147745800,1073741824,duration_time,2143553288,2.3305415629902595
0,3686930673,jacobi2d,48,16,2147745800,1073741824,duration_time,2143553288,2.3255693997151545
0,4728529055,jacobi2d,48,24,2147745800,1073741824,duration_time,2143553288,1.8132939551113745
0,6589764014,jacobi2d,48,48,2147745800,1073741824,duration_time,2143553288,1.3011411537323678
0,3931579121,jacobi2d,35,1,2147745800,1073741824,duration_time,2146697288,2.184056046623817
0,5883069262,jacobi2d,35,5,2147745800,1073741824,duration_time,2146697288,1.4595764165932745
0,5864640764,jacobi2d,35,7,2147745800,1073741824,duration_time,2146697288,1.4641628528570518
0,6682602590,jacobi2d,35,35,2147745800,1073741824,duration_time,2146697288,1.2849468506251545
0,3789839943,jacobi2d,1,1,2147745800,1073741824,duration_time,2147745800,2.266845916769631
0,3634158320,jacobi2d,22,1,2147745800,1073741824,duration_time,2143553288,2.3593394665315515
0,3344038487,jacobi2d,22,2,2147745800,1073741824,duration_time,2143553288,2.564029446829749
0,3719186629,jacobi2d,22,11,2147745800,1073741824,duration_time,2143553288,2.3054000799915224
0,3971469179,jacobi2d,22,22,2147745800,1073741824,duration_time,2143553288,2.1589524595426806
0,3817313492,jacobi2d,32,1,2147745800,1073741824,duration_time,2147745800,2.2505312225480694
0,4166093605,jacobi2d,32,2,2147745800,1073741824,duration_time,2147745800,2.062119581204177
0,6496235467,jacobi2d,32,4,2147745800,1073741824,duration_time,2147745800,1.3224556350583405
0,8650182829,jacobi2d,32,8,2147745800,1073741824,duration_time,2147745800,0.9931562569057464
0,7237677434,jacobi2d,32,16,2147745800,1073741824,duration_time,2147745800,1.186980668638624
0,8085119149,jacobi2d,32,32,2147745800,1073741824,duration_time,2147745800,1.0625672969906161
0,3608923375,jacobi2d,44,1,2147745800,1073741824,duration_time,2143553288,2.375836852451876
0,3343809366,jacobi2d,44,2,2147745800,1073741824,duration_time,2143553288,2.564205136567585
0,3523476880,jacobi2d,44,4,2147745800,1073741824,duration_time,2143553288,2.433452366515883
0,3676628181,jacobi2d,44,11,2147745800,1073741824,duration_time,2143553288,2.3320860119360542
0,4112671146,jacobi2d,44,22,2147745800,1073741824,duration_time,2143553288,2.0848282898425547
0,6653158616,jacobi2d,44,44,2147745800,1073741824,duration_time,2143553288,1.2887432341354539
0,3597633256,jacobi2d,49,1,2147745800,1073741824,duration_time,2117442888,2.3542620799033442
0,5844875694,jacobi2d,49,7,2147745800,1073741824,duration_time,2146697288,1.4691140755678833
0,6345380668,jacobi2d,49,49,2147745800,1073741824,duration_time,2117442888,1.3347932921839323
0,3643072515,jacobi2d,33,1,2147745800,1073741824,duration_time,2143553288,2.353566424136907
0,3344938282,jacobi2d,33,3,2147745800,1073741824,duration_time,2143553288,2.563339717847745
0,3660815939,jacobi2d,33,11,2147745800,1073741824,duration_time,2143553288,2.342159041828844
0,5979406236,jacobi2d,33,33,2147745800,1073741824,duration_time,2143553288,1.4339572883303258
0,3906209437,jacobi2d,45,1,2147745800,1073741824,duration_time,2146697288,2.1982408497263584
0,4496474722,jacobi2d,45,3,2147745800,1073741824,duration_time,2146697288,1.90967139434527
0,5889954752,jacobi2d,45,5,2147745800,1073741824,duration_time,2146697288,1.4578701388298883
0,5435294080,jacobi2d,45,9,2147745800,1073741824,duration_time,2146697288,1.5798205259208349
0,5883342770,jacobi2d,45,15,2147745800,1073741824,duration_time,2146697288,1.4595085630205429
0,6720254294,jacobi2d,45,45,2147745800,1073741824,duration_time,2146697288,1.2777476530414162
0,3775212972,jacobi2d,16,1,2147745800,1073741824,duration_time,2147745800,2.275628756236431
0,4158205216,jacobi2d,16,2,2147745800,1073741824,duration_time,2147745800,2.0660315577844726
0,6489957964,jacobi2d,16,4,2147745800,1073741824,duration_time,2147745800,1.323734798846842
0,8663290937,jacobi2d,16,8,2147745800,1073741824,duration_time,2147745800,0.9916535485734201
0,7220948281,jacobi2d,16,16,2147745800,1073741824,duration_time,2147745800,1.1897306095661815
0,3894001547,jacobi2d,7,1,2147745800,1073741824,duration_time,2146697288,2.2051324449563707
0,5859385500,jacobi2d,7,7,2147745800,1073741824,duration_time,2146697288,1.4654760558082414
0,3892112283,jacobi2d,5,1,2147745800,1073741824,duration_time,2146697288,2.2062028347705818
0,5894921827,jacobi2d,5,5,2147745800,1073741824,duration_time,2146697288,1.456641734021081
0,3601322453,jacobi2d,28,1,2147745800,1073741824,duration_time,2139364872,2.376199187848731
0,3313251415,jacobi2d,28,2,2147745800,1073741824,duration_time,2139364872,2.5827981086065575
0,5756639308,jacobi2d,28,4,2147745800,1073741824,duration_time,2146697288,1.491632303602371
0,3410645202,jacobi2d,28,7,2147745800,1073741824,duration_time,2139364872,2.5090441782047312
0,3579606099,jacobi2d,28,14,2147745800,1073741824,duration_time,2139364872,2.390614847368434
0,6620436771,jacobi2d,28,28,2147745800,1073741824,duration_time,2146697288,1.29701248558303
0,3816873237,jacobi2d,2,1,2147745800,1073741824,duration_time,2147745800,2.2507908087490933
0,4184391019,jacobi2d,2,2,2147745800,1073741824,duration_time,2147745800,2.053102389569009
0,3881800035,jacobi2d,9,1,2147745800,1073741824,duration_time,2146697288,2.2120637525317557
0,4537324162,jacobi2d,9,3,2147745800,1073741824,duration_time,2146697288,1.8924786604215298
0,5433043855,jacobi2d,9,9,2147745800,1073741824,duration_time,2146697288,1.5804748463603189
0,3894378641,jacobi2d,15,1,2147745800,1073741824,duration_time,2146697288,2.204918921236452
0,4515567699,jacobi2d,15,3,2147745800,1073741824,duration_time,2146697288,1.9015968144828383
0,5915213516,jacobi2d,15,5,2147745800,1073741824,duration_time,2146697288,1.451644835604612
0,5922721135,jacobi2d,15,15,2147745800,1073741824,duration_time,2146697288,1.4498047360793056
0,3658888399,jacobi2d,46,1,2147745800,1073741824,duration_time,2145649032,2.3456840417285436
0,3632166045,jacobi2d,46,2,2147745800,1073741824,duration_time,2145649032,2.3629415675571077
0,5570248872,jacobi2d,46,23,2147745800,1073741824,duration_time,2145649032,1.5407922204593374
0,6461564207,jacobi2d,46,46,2147745800,1073741824,duration_time,2145649032,1.3282536322555187
0,3883222250,jacobi2d,13,1,2147745800,1073741824,duration_time,2146697288,2.2112535928120005
0,5956093116,jacobi2d,13,13,2147745800,1073741824,duration_time,2146697288,1.4416814822678135
0,3563799544,jacobi2d,37,1,2147745800,1073741824,duration_time,2120567688,2.3801200508824127
0,6518448921,jacobi2d,37,37,2147745800,1073741824,duration_time,2120567688,1.3012713384426933
0,3563810480,jacobi2d,43,1,2147745800,1073741824,duration_time,2136226248,2.3976878231751537
0,6120516713,jacobi2d,43,43,2147745800,1073741824,duration_time,2136226248,1.3961084321280572
0,3527214321,jacobi2d,6,1,2147745800,1073741824,duration_time,2143553288,2.430873877141984
0,3967498552,jacobi2d,6,2,2147745800,1073741824,duration_time,2146697288,2.1642828697874217
0,3337634362,jacobi2d,6,3,2147745800,1073741824,duration_time,2143553288,2.5689492083435113
0,6092077660,jacobi2d,6,6,2147745800,1073741824,duration_time,2146697288,1.4095009340376663
0,3707130180,jacobi2d,23,1,2147745800,1073741824,duration_time,2145649032,2.3151590883706166
0,4605964992,jacobi2d,23,23,2147745800,1073741824,duration_time,2145649032,1.8633654712762524
0,3544964316,jacobi2d,47,1,2147745800,1073741824,duration_time,2140411592,2.4151572779893673
0,6447335837,jacobi2d,47,47,2147745800,1073741824,duration_time,2140411592,1.3279355356155615
0,3508225291,jacobi2d,41,1,2147745800,1073741824,duration_time,2109121352,2.4047729858293185
0,6310033079,jacobi2d,41,41,2147745800,1073741824,duration_time,2109121352,1.3369954328887599
0,3894012826,jacobi2d,3,1,2147745800,1073741824,duration_time,2146697288,2.2051260577948595
0,4519502191,jacobi2d,3,3,2147745800,1073741824,duration_time,2146697288,1.8999413628119204
0,3537859202,jacobi2d,17,1,2147745800,1073741824,duration_time,2131000328,2.4093670282811894
0,3591685154,jacobi2d,17,17,2147745800,1073741824,duration_time,2131000328,2.3732596111624544
0,3770927408,jacobi2d,4,1,2147745800,1073741824,duration_time,2147745800,2.278214950989054
0,4181059184,jacobi2d,4,2,2147745800,1073741824,duration_time,2147745800,2.054738481788494
0,6489697412,jacobi2d,4,4,2147745800,1073741824,duration_time,2147745800,1.3237879448916285
0,3613209358,jacobi2d,34,1,2147745800,1073741824,duration_time,2131000328,2.359121896196528
0,3321987455,jacobi2d,34,2,2147745800,1073741824,duration_time,2131000328,2.5659342268648033
0,3637530174,jacobi2d,34,17,2147745800,1073741824,duration_time,2131000328,2.3433486196010316
0,6254835541,jacobi2d,34,34,2147745800,1073741824,duration_time,2131000328,1.362785840830791
0,3538752239,jacobi2d,11,1,2147745800,1073741824,duration_time,2143553288,2.4229481390375462
0,3671450729,jacobi2d,11,11,2147745800,1073741824,duration_time,2143553288,2.335374701960218
0,3585392181,jacobi2d,10,1,2147745800,1073741824,duration_time,2141458568,2.389092696021585
0,3962827844,jacobi2d,10,2,2147745800,1073741824,duration_time,2146697288,2.1668337586254225
0,3484132535,jacobi2d,10,5,2147745800,1073741824,duration_time,2141458568,2.458527104222228
0,5489670222,jacobi2d,10,10,2147745800,1073741824,duration_time,2146697288,1.5641721277879703
0,3515922946,jacobi2d,25,1,2147745800,1073741824,duration_time,2125780808,2.418461201396306
0,5915604981,jacobi2d,25,5,2147745800,1073741824,duration_time,2146697288,1.451548773046785
0,3897212324,jacobi2d,25,25,2147745800,1073741824,duration_time,2125780808,2.1818475682311838


==> data/striding/mxv.csv <==
,duration_time:u,group,n_rows,n_strides,N,page_size,event,trueN,membw
0,2808028344,mxv,21,1,1073807360,1073741824,duration_time,1073283120,1.528877900813668
0,1616785810,mxv,21,3,1073807360,1073741824,duration_time,1073283120,2.655350172822212
0,1671838272,mxv,21,7,1073807360,1073741824,duration_time,1073283120,2.5679113535690132
0,1829434076,mxv,21,21,1073807360,1073741824,duration_time,1073283120,2.3466997451948632
0,2737528993,mxv,40,1,1073807360,1073741824,duration_time,1065434880,1.5567833366870207
0,1911598389,mxv,40,2,1073807360,1073741824,duration_time,1065434880,2.2294115461299437
0,1611927489,mxv,40,4,1073807360,1073741824,duration_time,1070663840,2.6568536049080307
0,1536906964,mxv,40,5,1073807360,1073741824,duration_time,1065434880,2.772932662695645
0,1714222952,mxv,40,8,1073807360,1073741824,duration_time,1073283120,2.5044189701177215
0,1491520408,mxv,40,10,1073807360,1073741824,duration_time,1065434880,2.857312241348829
0,1646062997,mxv,40,20,1073807360,1073741824,duration_time,1070663840,2.6017566568261787
0,1873730507,mxv,40,40,1073807360,1073741824,duration_time,1073283120,2.291221957459435
0,2716025976,mxv,38,1,1073807360,1073741824,duration_time,1058135840,1.5583589396421884
0,1838862114,mxv,38,2,1073807360,1073741824,duration_time,1068047760,2.323279710574319
0,1536559308,mxv,38,19,1073807360,1073741824,duration_time,1058135840,2.7545590579963477
0,1716614606,mxv,38,38,1073807360,1073741824,duration_time,1068047760,2.488730449494964
0,2723512703,mxv,37,1,1073807360,1073741824,duration_time,1060218720,1.5571342389292318
0,1678739764,mxv,37,37,1073807360,1073741824,duration_time,1060218720,2.5262253095709717
0,2750779230,mxv,46,1,1073807360,1073741824,duration_time,1072759008,1.5599347214789026
0,1875548206,mxv,46,2,1073807360,1073741824,duration_time,1072759008,2.287883626916492
0,1854853034,mxv,46,23,1073807360,1073741824,duration_time,1072759008,2.3134102558769083
0,1969111458,mxv,46,46,1073807360,1073741824,duration_time,1072759008,2.1791737662013038
0,2758108519,mxv,48,1,1073807360,1073741824,duration_time,1065434880,1.545167454667508
0,1919203454,mxv,48,2,1073807360,1073741824,duration_time,1065434880,2.220577245793139
0,1654988823,mxv,48,3,1073807360,1073741824,duration_time,1065434880,2.575086587155761
0,1576853928,mxv,48,4,1073807360,1073741824,duration_time,1071711168,2.7186060775059944
0,1542350728,mxv,48,6,1073807360,1073741824,duration_time,1065434880,2.7631455301520758
0,1648392860,mxv,48,8,1073807360,1073741824,duration_time,1071711168,2.600620747653566
0,1664573677,mxv,48,12,1073807360,1073741824,duration_time,1071711168,2.5753409003355276
0,1669199776,mxv,48,16,1073807360,1073741824,duration_time,1071711168,2.5682034790783486
0,1744952891,mxv,48,24,1073807360,1073741824,duration_time,1071711168,2.4567108339201575
0,2021779728,mxv,48,48,1073807360,1073741824,duration_time,1071711168,2.120332206634926
0,2757218764,mxv,35,1,1073807360,1073741824,duration_time,1073283120,1.5570518146959775
0,1608191392,mxv,35,5,1073807360,1073741824,duration_time,1073283120,2.669540765705081
0,1680089764,mxv,35,7,1073807360,1073741824,duration_time,1073283120,2.5552994679158108
0,1717471417,mxv,35,35,1073807360,1073741824,duration_time,1073283120,2.499682054388449
0,2713056487,mxv,10,1,1073807360,1073741824,duration_time,1070663840,1.5785352721260903
0,1790626125,mxv,10,2,1073807360,1073741824,duration_time,1073283120,2.3975593900150427
0,1594058459,mxv,10,5,1073807360,1073741824,duration_time,1070663840,2.686636324922887
0,1757899276,mxv,10,10,1073807360,1073741824,duration_time,1073283120,2.4421948052500366
0,2720950924,mxv,1,1,1073807360,1073741824,duration_time,1073807360,1.5785765932469276
0,2754740109,mxv,45,1,1073807360,1073741824,duration_time,1073283120,1.5584528159204292
0,1647468401,mxv,45,3,1073807360,1073741824,duration_time,1073283120,2.605896706361168
0,1606438931,mxv,45,5,1073807360,1073741824,duration_time,1073283120,2.6724529623591398
0,1744725168,mxv,45,9,1073807360,1073741824,duration_time,1073283120,2.4606353818586055
0,1818548197,mxv,45,15,1073807360,1073741824,duration_time,1073283120,2.360747153736283
0,2106778418,mxv,45,45,1073807360,1073741824,duration_time,1073283120,2.0377712451011067
0,2785514036,mxv,28,1,1073807360,1073741824,duration_time,1069617024,1.5359707546632517
0,1802474821,mxv,28,2,1073807360,1073741824,duration_time,1069617024,2.373663169189979
0,1608339457,mxv,28,4,1073807360,1073741824,duration_time,1073283120,2.669295005674912
0,1557821886,mxv,28,7,1073807360,1073741824,duration_time,1069617024,2.7464424106826293
0,1585942196,mxv,28,14,1073807360,1073741824,duration_time,1069617024,2.6977452941166336
0,1883164733,mxv,28,28,1073807360,1073741824,duration_time,1073283120,2.279743457791273
0,2794055341,mxv,20,1,1073807360,1073741824,duration_time,1065434880,1.5252881564166556
0,1799253038,mxv,20,2,1073807360,1073741824,duration_time,1070663840,2.380240727430135
0,1607765546,mxv,20,4,1073807360,1073741824,duration_time,1073283120,2.6702478422186564
0,1535454070,mxv,20,5,1073807360,1073741824,duration_time,1065434880,2.7755564971083766
0,1572398455,mxv,20,10,1073807360,1073741824,duration_time,1070663840,2.7236451081351385
0,1824951455,mxv,20,20,1073807360,1073741824,duration_time,1073283120,2.3524639344447658
0,2750831637,mxv,39,1,1073807360,1073741824,duration_time,1073283120,1.5606671169021458
0,1637557416,mxv,39,3,1073807360,1073741824,duration_time,1073283120,2.6216683690314038
0,1822024074,mxv,39,13,1073807360,1073741824,duration_time,1073283120,2.356243554222105
0,1832520950,mxv,39,39,1073807360,1073741824,duration_time,1073283120,2.342746739130049
0,2777061155,mxv,24,1,1073807360,1073741824,duration_time,1065434880,1.53462213546392
0,1795140167,mxv,24,2,1073807360,1073741824,duration_time,1071711168,2.3880278269100756
0,1616652105,mxv,24,3,1073807360,1073741824,duration_time,1065434880,2.636151282529645
0,1565064528,mxv,24,4,1073807360,1073741824,duration_time,1071711168,2.7390849356723774
0,1610388939,mxv,24,6,1073807360,1073741824,duration_time,1071711168,2.661993365815089
0,1706457149,mxv,24,8,1073807360,1073741824,duration_time,1073283120,2.515816164804265
0,1639663831,mxv,24,12,1073807360,1073741824,duration_time,1071711168,2.6144655940757895
0,1882553068,mxv,24,24,1073807360,1073741824,duration_time,1073283120,2.2804841749087945
0,2714771582,mxv,41,1,1073807360,1073741824,duration_time,1054495728,1.5537155832803322
0,1756073201,mxv,41,41,1073807360,1073741824,duration_time,1054495728,2.4019402548812088
0,2751293614,mxv,18,1,1073807360,1073741824,duration_time,1068570720,1.5535538839803378
0,1793376123,mxv,18,2,1073807360,1073741824,duration_time,1073283120,2.39388292558415
0,1575528790,mxv,18,3,1073807360,1073741824,duration_time,1071711168,2.720892629324787
0,1627703538,mxv,18,6,1073807360,1073741824,duration_time,1073283120,2.637539564038227
0,1513518213,mxv,18,9,1073807360,1073741824,duration_time,1068570720,2.8240709912091426
0,1815538735,mxv,18,18,1073807360,1073741824,duration_time,1073283120,2.364660360716567
0,2763966107,mxv,30,1,1073807360,1073741824,duration_time,1065434880,1.541892829006387
0,1821314872,mxv,30,2,1073807360,1073741824,duration_time,1073283120,2.357161052161002
0,1620807868,mxv,30,3,1073807360,1073741824,duration_time,1065434880,2.629392171731486
0,1535405511,mxv,30,5,1073807360,1073741824,duration_time,1065434880,2.775644277337754
0,1635623066,mxv,30,6,1073807360,1073741824,duration_time,1073283120,2.6247688536815974
0,1759919509,mxv,30,10,1073807360,1073741824,duration_time,1073283120,2.4393913801429425
0,1494413459,mxv,30,15,1073807360,1073741824,duration_time,1065434880,2.851780740018081
0,1896420034,mxv,30,30,1073807360,1073741824,duration_time,1073283120,2.2638088625043498
0,2728925317,mxv,42,1,1073807360,1073741824,duration_time,1062303648,1.5571018252237498
0,1867930585,mxv,42,2,1073807360,1073741824,duration_time,1073283120,2.298336198612006
0,1621981448,mxv,42,3,1073807360,1073741824,duration_time,1062303648,2.6197676904625116
0,1636461110,mxv,42,6,1073807360,1073741824,duration_time,1073283120,2.6234246898785147
0,1513156474,mxv,42,7,1073807360,1073741824,duration_time,1062303648,2.8081792365909672
0,1814145077,mxv,42,14,1073807360,1073741824,duration_time,1073283120,2.3664769341928436
0,1549560072,mxv,42,21,1073807360,1073741824,duration_time,1062303648,2.74220707462834
0,1941054530,mxv,42,42,1073807360,1073741824,duration_time,1073283120,2.2117526394273943
0,2763216483,mxv,19,1,1073807360,1073741824,duration_time,1068047760,1.5460934987481398
0,1558721315,mxv,19,19,1073807360,1073741824,duration_time,1068047760,2.7408305762470437
0,2771897657,mxv,27,1,1073807360,1073741824,duration_time,1063868688,1.5352207327184157
0,1624521570,mxv,27,3,1073807360,1073741824,duration_time,1073283120,2.64270574135867
0,1741296555,mxv,27,9,1073807360,1073741824,duration_time,1073283120,2.4654803730430626
0,1574810099,mxv,27,27,1073807360,1073741824,duration_time,1063868688,2.702214543012021
0,2714569670,mxv,14,1,1073807360,1073741824,duration_time,1069617024,1.5761128341200394
0,1790457831,mxv,14,2,1073807360,1073741824,duration_time,1073283120,2.3977847484976595
0,1557840292,mxv,14,7,1073807360,1073741824,duration_time,1069617024,2.746409961259366
0,1807689999,mxv,14,14,1073807360,1073741824,duration_time,1073283120,2.3749273837742795
0,2723818591,mxv,36,1,1073807360,1073741824,duration_time,1059177024,1.555429612676434
0,1849164782,mxv,36,2,1073807360,1073741824,duration_time,1068570720,2.3114667343907915
0,1604011705,mxv,36,3,1073807360,1073741824,duration_time,1071711168,2.6725769261141394
0,1612718830,mxv,36,4,1073807360,1073741824,duration_time,1073283120,2.662046477128316
0,1608091175,mxv,36,6,1073807360,1073741824,duration_time,1071711168,2.6657970260921307
0,1502788382,mxv,36,9,1073807360,1073741824,duration_time,1059177024,2.8192313347282716
0,1800134840,mxv,36,12,1073807360,1073741824,duration_time,1073283120,2.3848949448697967
0,1562896854,mxv,36,18,1073807360,1073741824,duration_time,1068570720,2.734846428963379
0,1740081969,mxv,36,36,1073807360,1073741824,duration_time,1073283120,2.4672012907916065
0,2770704478,mxv,31,1,1073807360,1073741824,duration_time,1071711168,1.5472038631468945
0,1737734502,mxv,31,31,1073807360,1073741824,duration_time,1071711168,2.4669157843538057
0,2775998428,mxv,29,1,1073807360,1073741824,duration_time,1070140368,1.5419898760836042
0,1579923025,mxv,29,29,1073807360,1073741824,duration_time,1070140368,2.709348116500802
0,2727643984,mxv,2,1,1073807360,1073741824,duration_time,1073807360,1.5747031009894434
0,1785356478,mxv,2,2,1073807360,1073741824,duration_time,1073807360,2.40581054424023
0,2781129635,mxv,17,1,1073807360,1073741824,duration_time,1065434880,1.5323771558027355
0,1508993076,mxv,17,17,1073807360,1073741824,duration_time,1065434880,2.824227352518349
0,2735943025,mxv,32,1,1073807360,1073741824,duration_time,1073807360,1.5699264936264525
0,1810770711,mxv,32,2,1073807360,1073741824,duration_time,1073807360,2.372044905468984
0,1630548946,mxv,32,4,1073807360,1073741824,duration_time,1073807360,2.6342229410143694
0,1757913550,mxv,32,8,1073807360,1073741824,duration_time,1073807360,2.4433678436576134
0,2133702709,mxv,32,16,1073807360,1073741824,duration_time,1073807360,2.0130402524600255
0,2352199553,mxv,32,32,1073807360,1073741824,duration_time,1073807360,1.8260480640436547
0,2714293238,mxv,12,1,1073807360,1073741824,duration_time,1071711168,1.5793594487081724
0,1795147159,mxv,12,2,1073807360,1073741824,duration_time,1071711168,2.388018525672301
0,1578953620,mxv,12,3,1073807360,1073741824,duration_time,1071711168,2.7149908760461248
0,1598353820,mxv,12,4,1073807360,1073741824,duration_time,1073283120,2.6859712951416475
0,1610535572,mxv,12,6,1073807360,1073741824,duration_time,1071711168,2.66175100167238
0,1799480511,mxv,12,12,1073807360,1073741824,duration_time,1073283120,2.3857621428832467
0,2801678049,mxv,23,1,1073807360,1073741824,duration_time,1072759008,1.5315949787776633
0,1844750945,mxv,23,23,1073807360,1073741824,duration_time,1072759008,2.3260787824125493
0,2767397055,mxv,33,1,1073807360,1073741824,duration_time,1071711168,1.5490529861823532
0,1604088251,mxv,33,3,1073807360,1073741824,duration_time,1071711168,2.6724493925615067
0,1638586185,mxv,33,11,1073807360,1073741824,duration_time,1071711168,2.616185044914192
0,1732968609,mxv,33,33,1073807360,1073741824,duration_time,1071711168,2.4737001292098997
0,2775244457,mxv,26,1,1073807360,1073741824,duration_time,1066479648,1.5371325510587264
0,1797431685,mxv,26,2,1073807360,1073741824,duration_time,1073283120,2.388481585045609
0,1516844217,mxv,26,13,1073807360,1073741824,duration_time,1066479648,2.8123643444658364
0,1889881155,mxv,26,26,1073807360,1073741824,duration_time,1073283120,2.2716415096482616
0,2713367305,mxv,13,1,1073807360,1073741824,duration_time,1073283120,1.5822157479707673
0,1801763657,mxv,13,13,1073807360,1073741824,duration_time,1073283120,2.3827389698536914
0,2794574458,mxv,22,1,1073807360,1073741824,duration_time,1071711168,1.5339883536572423
0,1801709746,mxv,22,2,1073807360,1073741824,duration_time,1071711168,2.3793203547448645
0,1621777680,mxv,22,11,1073807360,1073741824,duration_time,1071711168,2.6432998337971947
0,1687792946,mxv,22,22,1073807360,1073741824,duration_time,1071711168,2.539911475610587
0,2710894547,mxv,9,1,1073807360,1073741824,duration_time,1073283120,1.5836589751346015
0,1610416149,mxv,9,3,1073807360,1073741824,duration_time,1073283120,2.6658528496909653
0,1729404951,mxv,9,9,1073807360,1073741824,duration_time,1073283120,2.4824333233911275
0,2752525906,mxv,34,1,1073807360,1073741824,duration_time,1065434880,1.5483013295933716
0,1865892202,mxv,34,2,1073807360,1073741824,duration_time,1065434880,2.2840223649747586
0,1497191532,mxv,34,17,1073807360,1073741824,duration_time,1065434880,2.846489195879315
0,1690758357,mxv,34,34,1073807360,1073741824,duration_time,1065434880,2.5206082834698065
0,2723665187,mxv,15,1,1073807360,1073741824,duration_time,1073283120,1.5762335622201422
0,1615514184,mxv,15,3,1073807360,1073741824,duration_time,1073283120,2.657440288992226
0,1603502362,mxv,15,5,1073807360,1073741824,duration_time,1073283120,2.6773471506741693
0,1810666624,mxv,15,15,1073807360,1073741824,duration_time,1073283120,2.3710231486544484
0,2777997386,mxv,25,1,1073807360,1073741824,duration_time,1062825200,1.5303473003339967
0,1610074613,mxv,25,5,1073807360,1073741824,duration_time,1073283120,2.666418341943014
0,1519452460,mxv,25,25,1073807360,1073741824,duration_time,1062825200,2.7979162967691664
0,2724076434,mxv,49,1,1073807360,1073741824,duration_time,1058656368,1.554517861226797
0,1676274454,mxv,49,7,1073807360,1073741824,duration_time,1073283120,2.561115496185925
0,1927414628,mxv,49,49,1073807360,1073741824,duration_time,1058656368,2.197049566026226
0,2729441964,mxv,16,1,1073807360,1073741824,duration_time,1073807360,1.573665788337678
0,1795106675,mxv,16,2,1073807360,1073741824,duration_time,1073807360,2.392743283626863
0,1623050241,mxv,16,4,1073807360,1073741824,duration_time,1073807360,2.6463933965184014
0,1751175556,mxv,16,8,1073807360,1073741824,duration_time,1073807360,2.4527691842678965
0,2125886716,mxv,16,16,1073807360,1073741824,duration_time,1073807360,2.020441356386932
0,2754172040,mxv,44,1,1073807360,1073741824,duration_time,1071711168,1.5564912466397705
0,1871887512,mxv,44,2,1073807360,1073741824,duration_time,1071711168,2.2901187408530563
0,1578529189,mxv,44,4,1073807360,1073741824,duration_time,1071711168,2.7157208760363316
0,1643081597,mxv,44,11,1073807360,1073741824,duration_time,1071711168,2.609027256970732
0,1681529748,mxv,44,22,1073807360,1073741824,duration_time,1071711168,2.549371890148684
0,1942790699,mxv,44,44,1073807360,1073741824,duration_time,1071711168,2.206539630957951
0,2716515719,mxv,6,1,1073807360,1073741824,duration_time,1071711168,1.5780673169003665
0,1786473369,mxv,6,2,1073807360,1073741824,duration_time,1073283120,2.40313264921667
0,1579862810,mxv,6,3,1073807360,1073741824,duration_time,1071711168,2.7134284349664513
0,1631094367,mxv,6,6,1073807360,1073741824,duration_time,1073283120,2.632056468870142
0,2717627177,mxv,3,1,1073807360,1073741824,duration_time,1073283120,1.5797356297927543
0,1615089278,mxv,3,3,1073807360,1073741824,duration_time,1073283120,2.6581394220611005
0,2742693805,mxv,47,1,1073807360,1073741824,duration_time,1070140368,1.5607143109436528
0,1940099655,mxv,47,47,1073807360,1073741824,duration_time,1070140368,2.2063616479535946
0,2729398029,mxv,4,1,1073807360,1073741824,duration_time,1073807360,1.5736911195666434
0,1788698909,mxv,4,2,1073807360,1073741824,duration_time,1073807360,2.4013149549027872
0,1626750020,mxv,4,4,1073807360,1073741824,duration_time,1073807360,2.6403746040833
0,2724486621,mxv,8,1,1073807360,1073741824,duration_time,1073807360,1.5765279986669458
0,1792802354,mxv,8,2,1073807360,1073741824,duration_time,1073807360,2.395818719457125
0,1624670687,mxv,8,4,1073807360,1073741824,duration_time,1073807360,2.643753884629544
0,1763477913,mxv,8,8,1073807360,1073741824,duration_time,1073807360,2.435658200387112
0,2718840561,mxv,7,1,1073807360,1073741824,duration_time,1073283120,1.5790306138514314
0,1665069440,mxv,7,7,1073807360,1073741824,duration_time,1073283120,2.5783504140223727
0,2744807803,mxv,43,1,1073807360,1073741824,duration_time,1068047760,1.5564627276746341
0,1838604411,mxv,43,43,1073807360,1073741824,duration_time,1068047760,2.323605346772988
0,2714340253,mxv,11,1,1073807360,1073741824,duration_time,1071711168,1.5793320926740868
0,1653072279,mxv,11,11,1073807360,1073741824,duration_time,1071711168,2.59325906462678
0,2713197057,mxv,5,1,1073807360,1073741824,duration_time,1073283120,1.5823150290259216
0,1602203806,mxv,5,5,1073807360,1073741824,duration_time,1073283120,2.679517090099835

